Creating a Secure Underlay for the Internet

Adversaries can exploit inter-domain routing vulnerabilities to intercept communication and compromise the security of critical Internet applications. Meanwhile the deployment of secure routing solutions such as Border Gateway Protocol Security (BGPsec) and Scalability, Control and Isolation On Next-generation networks (SCION) are still limited. How can we leverage emerging secure routing backbones and extend their security properties to the broader Internet? We design and deploy an architecture to bootstrap secure routing. Our key insight is to abstract the secure routing backbone as a virtual Autonomous System (AS), called Secure Backbone AS (SBAS). While SBAS appears as one AS to the Internet, it is a federated network where routes are exchanged between participants using a secure backbone. SBAS makes BGP announcements for its customers' IP prefixes at multiple locations (referred to as Points of Presence or PoPs) allowing traffic from non-participating hosts to be routed to a nearby SBAS PoP (where it is then routed over the secure backbone to the true prefix owner). In this manner, we are the first to integrate a federated secure non-BGP routing backbone with the BGP-speaking Internet. We present a real-world deployment of our architecture that uses SCIONLab to emulate the secure backbone and the PEERING framework to make BGP announcements to the Internet. A combination of real-world attacks and Internet-scale simulations shows that SBAS substantially reduces the threat of routing attacks. Finally, we survey network operators to better understand optimal governance and incentive models.

==> figures/data/latency-nodes-icmp.csv <==
-7.360199999999992,0.001579778830963665
-5.242500000000007,0.00315955766192733
-5.1880999999999915,0.004739336492890996
-5.13185,0.00631911532385466
-4.830149999999989,0.007898894154818325
-4.613473684210504,0.009478672985781991
-4.160449999999997,0.011058451816745656
-4.061700000000002,0.01263823064770932
-3.5967999999999876,0.014218009478672985
-3.340299999999999,0.01579778830963665
-2.3500499999999818,0.017377567140600316
-2.296350000000018,0.018957345971563982
-2.2102000000000146,0.020537124802527645
-2.1354499999999916,0.022116903633491312
-2.0887499999999903,0.023696682464454975
-2.006050000000016,0.02527646129541864
-1.8810499999999877,0.026856240126382307
-1.8795000000000073,0.02843601895734597
-1.8716499999999883,0.030015797788309637
-1.6788999999999987,0.0315955766192733
-1.6207499999999868,0.03317535545023697
-1.5229499999999803,0.03475513428120063
-1.320999999999998,0.036334913112164295
-0.32055000000002565,0.037914691943127965
-0.31919999999999504,0.03949447077409163
-0.24620000000000175,0.04107424960505529
-0.15330000000000155,0.04265402843601896
-0.1376499999999936,0.044233807266982623
-0.012550000000004502,0.045813586097946286
0,0.045813586097946286
0.010000000000005116,0.04739336492890995
0.2890000000000015,0.04897314375987362
0.30920000000000414,0.05055292259083728
0.3778000000000077,0.052132701421800945
0.44170000000001153,0.053712480252764615
0.46049999999999613,0.05529225908372828
0.6260000000000048,0.05687203791469194
0.6747500000000031,0.05845181674565561
0.7142500000000069,0.06003159557661927
0.7353999999999985,0.061611374407582936
0.89255,0.0631911532385466
0.895150000000001,0.06477093206951026
0.9064000000000192,0.06635071090047394
0.9719499999999925,0.0679304897314376
0.9797999999999973,0.06951026856240126
1.0270500000000027,0.07109004739336493
1.0309000000000026,0.07266982622432859
1.0334000000000003,0.07424960505529225
1.0437500000000028,0.07582938388625593
1.0497000000000014,0.07740916271721959
1.0504999999999995,0.07898894154818326
1.079499999999996,0.08056872037914692
1.0822499999999877,0.08214849921011058
1.096350000000001,0.08372827804107424
1.115549999999999,0.08530805687203792
1.121200000000016,0.08688783570300158
1.1310000000000002,0.08846761453396525
1.1315499999999759,0.09004739336492891
1.1348500000000001,0.09162717219589257
1.144750000000002,0.09320695102685624
1.161600000000007,0.0947867298578199
1.162399999999991,0.09636650868878358
1.1762999999999977,0.09794628751974724
1.1859500000000054,0.0995260663507109
1.2002999999999986,0.10110584518167456
1.205600000000004,0.10268562401263823
1.2162500000000023,0.10426540284360189
1.2223000000000042,0.10584518167456557
1.2299000000000007,0.10742496050552923
1.2442000000000064,0.10900473933649289
1.2449000000000012,0.11058451816745656
1.2510999999999939,0.11216429699842022
1.2716999999999956,0.11374407582938388
1.284000000000006,0.11532385466034756
1.2933000000000163,0.11690363349131122
1.2980000000000018,0.11848341232227488
1.3059999999999974,0.12006319115323855
1.3100000000000023,0.12164296998420221
1.319900000000004,0.12322274881516587
1.3233999999999924,0.12480252764612954
1.3453500000000105,0.1263823064770932
1.3640999999999934,0.12796208530805686
1.3773999999999944,0.12954186413902052
1.384750000000011,0.13112164296998421
1.3979999999999961,0.13270142180094788
1.407199999999989,0.13428120063191154
1.4445499999999925,0.1358609794628752
1.4593499999999864,0.13744075829383887
1.46875,0.13902053712480253
1.4700499999999863,0.1406003159557662
1.4764499999999998,0.14218009478672985
1.4801000000000073,0.14375987361769352
1.4826500000000067,0.14533965244865718
1.4849499999999978,0.14691943127962084
1.488650000000007,0.1484992101105845
1.4916999999999945,0.1500789889415482
1.492750000000001,0.15165876777251186
1.493850000000009,0.15323854660347552
1.502299999999991,0.15481832543443919
1.5035500000000184,0.15639810426540285
1.5173499999999933,0.1579778830963665
1.5211999999999932,0.15955766192733017
1.5246999999999957,0.16113744075829384
1.5286000000000115,0.1627172195892575
1.549350000000004,0.16429699842022116
1.5715999999999894,0.16587677725118483
1.5854499999999945,0.1674565560821485
1.5886999999999887,0.16903633491311215
1.5994000000000028,0.17061611374407584
1.6067000000000036,0.1721958925750395
1.6128499999999946,0.17377567140600317
1.6213499999999925,0.17535545023696683
1.6343999999999994,0.1769352290679305
1.6381000000000085,0.17851500789889416
1.6415499999999952,0.18009478672985782
1.6462499999999949,0.18167456556082148
1.6565000000000083,0.18325434439178515
1.6593500000000034,0.1848341232227488
1.6765000000000043,0.18641390205371247
1.6842999999999932,0.18799368088467613
1.6896500000000003,0.1895734597156398
1.7105999999999995,0.1911532385466035
1.7114499999999992,0.19273301737756715
1.7188500000000033,0.1943127962085308
1.7243500000000012,0.19589257503949448
1.735599999999991,0.19747235387045814
1.7443999999999988,0.1990521327014218
1.751649999999998,0.20063191153238547
1.7791499999999871,0.20221169036334913
1.7995500000000106,0.2037914691943128
1.8118500000000068,0.20537124802527645
1.8639499999999884,0.20695102685624012
1.8689499999999981,0.20853080568720378
1.9000000000000057,0.21011058451816747
1.9090999999999951,0.21169036334913113
1.949300000000008,0.2132701421800948
1.9493499999999955,0.21484992101105846
1.9501500000000078,0.21642969984202212
1.9527999999999963,0.21800947867298578
1.971049999999991,0.21958925750394945
1.9857500000000243,0.2211690363349131
1.987099999999998,0.22274881516587677
1.9914500000000004,0.22432859399684044
1.9984500000000054,0.2259083728278041
2.0035999999999916,0.22748815165876776
2.027349999999984,0.22906793048973143
2.030850000000015,0.23064770932069512
2.05834999999999,0.23222748815165878
2.062999999999988,0.23380726698262244
2.0648000000000053,0.2353870458135861
2.080849999999998,0.23696682464454977
2.089650000000006,0.23854660347551343
2.1178500000000042,0.2401263823064771
2.1187499999999915,0.24170616113744076
2.1196499999999787,0.24328593996840442
2.138450000000006,0.24486571879936808
2.1478500000000054,0.24644549763033174
2.185999999999993,0.2480252764612954
2.206099999999992,0.24960505529225907
2.2079000000000093,0.25118483412322273
2.2182999999999993,0.2527646129541864
2.2420000000000044,0.25434439178515006
2.244700000000009,0.2559241706161137
2.2511499999999955,0.2575039494470774
2.2746000000000066,0.25908372827804105
2.2764000000000237,0.26066350710900477
2.2924000000000007,0.26224328593996843
2.298249999999996,0.2638230647709321
2.306350000000009,0.26540284360189575
2.3097999999999956,0.2669826224328594
2.314949999999982,0.2685624012638231
2.321799999999996,0.27014218009478674
2.3255000000000052,0.2717219589257504
2.3278999999999996,0.27330173775671407
2.3290000000000077,0.27488151658767773
2.3372499999999974,0.2764612954186414
2.3519500000000164,0.27804107424960506
2.354200000000006,0.2796208530805687
2.3660500000000013,0.2812006319115324
2.369950000000003,0.28278041074249605
2.374049999999997,0.2843601895734597
2.3747499999999917,0.2859399684044234
2.382499999999993,0.28751974723538704
2.385149999999996,0.2890995260663507
2.390199999999993,0.29067930489731436
2.3954999999999984,0.292259083728278
2.4196500000000185,0.2938388625592417
2.4239000000000033,0.29541864139020535
2.4273000000000025,0.296998420221169
2.427500000000009,0.2985781990521327
2.449699999999993,0.3001579778830964
2.4521000000000015,0.30173775671406006
2.4525000000000006,0.3033175355450237
2.457150000000013,0.3048973143759874
2.4625000000000057,0.30647709320695105
2.487799999999993,0.3080568720379147
2.493549999999999,0.30963665086887837
2.505800000000008,0.31121642969984203
2.5077500000000015,0.3127962085308057
2.5142000000000166,0.31437598736176936
2.5162499999999994,0.315955766192733
2.5243499999999983,0.3175355450236967
2.5360000000000014,0.31911532385466035
2.5400999999999954,0.320695102685624
2.541550000000001,0.3222748815165877
2.5489499999999907,0.32385466034755134
2.588799999999992,0.325434439178515
2.623300000000029,0.32701421800947866
2.623750000000001,0.3285939968404423
2.6451499999999726,0.330173775671406
2.6645499999999913,0.33175355450236965
2.664749999999998,0.3333333333333333
2.681900000000013,0.334913112164297
2.681999999999988,0.33649289099526064
2.686649999999986,0.3380726698262243
2.687650000000005,0.33965244865718797
2.7065999999999946,0.3412322274881517
2.7215500000000077,0.34281200631911535
2.726399999999998,0.344391785150079
2.7347500000000053,0.3459715639810427
2.74584999999999,0.34755134281200634
2.7483000000000004,0.34913112164297
2.7496500000000026,0.35071090047393366
2.7508499999999856,0.3522906793048973
2.752049999999997,0.353870458135861
2.755350000000007,0.35545023696682465
2.7605000000000075,0.3570300157977883
2.760600000000011,0.358609794628752
2.761099999999999,0.36018957345971564
2.764399999999995,0.3617693522906793
2.7644499999999823,0.36334913112164297
2.7761500000000012,0.36492890995260663
2.780750000000012,0.3665086887835703
2.78895,0.36808846761453395
2.790200000000027,0.3696682464454976
2.8191500000000076,0.3712480252764613
2.825249999999997,0.37282780410742494
2.826999999999998,0.3744075829383886
2.835550000000012,0.37598736176935227
2.8355999999999995,0.37756714060031593
2.845799999999997,0.3791469194312796
2.870749999999987,0.3807266982622433
2.8765499999999804,0.382306477093207
2.8871000000000038,0.38388625592417064
2.8949499999999944,0.3854660347551343
2.90355000000001,0.38704581358609796
2.911849999999987,0.3886255924170616
2.9151999999999987,0.3902053712480253
2.924449999999979,0.39178515007898895
2.930499999999995,0.3933649289099526
2.932450000000003,0.3949447077409163
2.933789473684186,0.39652448657187994
2.9355500000000063,0.3981042654028436
2.940899999999999,0.39968404423380727
2.990850000000023,0.40126382306477093
2.9932000000000016,0.4028436018957346
3.005500000000012,0.40442338072669826
3.011650000000003,0.4060031595576619
3.021550000000019,0.4075829383886256
3.0220500000000072,0.40916271721958924
3.024550000000005,0.4107424960505529
3.037750000000017,0.41232227488151657
3.038850000000025,0.41390205371248023
3.058099999999996,0.4154818325434439
3.0645999999999844,0.41706161137440756
3.0675999999999988,0.4186413902053712
3.076299999999989,0.42022116903633494
3.0797000000000025,0.4218009478672986
3.102300000000014,0.42338072669826227
3.1122999999999905,0.42496050552922593
3.117050000000006,0.4265402843601896
3.121700000000004,0.42812006319115326
3.1420000000000243,0.4296998420221169
3.1631500000000017,0.4312796208530806
3.1661,0.43285939968404424
3.1762500000000102,0.4344391785150079
3.191750000000013,0.43601895734597157
3.1925000000000097,0.43759873617693523
3.197800000000001,0.4391785150078989
3.204800000000006,0.44075829383886256
3.219526315789466,0.4423380726698262
3.2215499999999935,0.4439178515007899
3.2308500000000038,0.44549763033175355
3.2360999999999933,0.4470774091627172
3.2386999999999944,0.4486571879936809
3.2449499999999887,0.45023696682464454
3.2524500000000103,0.4518167456556082
3.255200000000002,0.45339652448657186
3.2588499999999954,0.4549763033175355
3.2618500000000097,0.4565560821484992
3.262450000000001,0.45813586097946285
3.266350000000017,0.4597156398104265
3.272399999999976,0.46129541864139023
3.2843000000000018,0.4628751974723539
3.290050000000008,0.46445497630331756
3.3015499999999918,0.4660347551342812
3.3142500000000013,0.4676145339652449
3.3204000000000065,0.46919431279620855
3.3470999999999833,0.4707740916271722
3.351699999999994,0.47235387045813587
3.3651000000000124,0.47393364928909953
3.3769499999999937,0.4755134281200632
3.384699999999995,0.47709320695102686
3.3887,0.4786729857819905
3.392799999999994,0.4802527646129542
3.4010500000000263,0.48183254344391785
3.4029999999999916,0.4834123222748815
3.40625,0.4849921011058452
3.408050000000003,0.48657187993680884
3.4119499999999903,0.4881516587677725
3.414749999999998,0.48973143759873616
3.4196000000000026,0.4913112164296998
3.421750000000003,0.4928909952606635
3.4258999999999844,0.49447077409162715
3.427099999999996,0.4960505529225908
3.43010000000001,0.4976303317535545
3.439050000000009,0.49921011058451814
3.4454000000000065,0.5007898894154819
3.4698000000000206,0.5023696682464455
3.4751500000000135,0.5039494470774092
3.4814499999999953,0.5055292259083728
3.4823499999999967,0.5071090047393365
3.4881499999999903,0.5086887835703001
3.508350000000007,0.5102685624012638
3.508749999999992,0.5118483412322274
3.517949999999999,0.5134281200631912
3.5206000000000017,0.5150078988941548
3.5222000000000264,0.5165876777251185
3.52355,0.5181674565560821
3.5593999999999824,0.5197472353870458
3.564249999999987,0.5213270142180095
3.570700000000002,0.5229067930489731
3.5791499999999985,0.5244865718799369
3.5868999999999858,0.5260663507109005
3.5953999999999837,0.5276461295418642
3.596499999999992,0.5292259083728278
3.6029499999999928,0.5308056872037915
3.6047499999999957,0.5323854660347551
3.6100000000000136,0.5339652448657188
3.6162499999999937,0.5355450236966824
3.6192000000000064,0.5371248025276462
3.651600000000002,0.5387045813586098
3.6714500000000214,0.5402843601895735
3.6753999999999962,0.5418641390205371
3.680000000000007,0.5434439178515008
3.6873999999999967,0.5450236966824644
3.703649999999982,0.5466034755134281
3.7105999999999995,0.5481832543443917
3.7260499999999865,0.5497630331753555
3.7341499999999996,0.5513428120063191
3.7475499999999897,0.5529225908372828
3.7615499999999997,0.5545023696682464
3.7637,0.5560821484992101
3.767499999999984,0.5576619273301737
3.770099999999985,0.5592417061611374
3.8107000000000255,0.5608214849921012
3.8119000000000085,0.5624012638230648
3.8121500000000026,0.5639810426540285
3.8354500000000087,0.5655608214849921
3.8460000000000036,0.5671406003159558
3.8619000000000057,0.5687203791469194
3.8668499999999995,0.5703001579778831
3.8680499999999967,0.5718799368088467
3.871849999999995,0.5734597156398105
3.878399999999999,0.5750394944707741
3.881149999999991,0.5766192733017378
3.9027499999999975,0.5781990521327014
3.932900000000018,0.5797788309636651
3.9395999999999844,0.5813586097946287
3.9638999999999953,0.5829383886255924
3.975500000000011,0.584518167456556
3.9788999999999817,0.5860979462875198
3.9861999999999966,0.5876777251184834
4.004900000000006,0.5892575039494471
4.104050000000001,0.5908372827804107
4.160650000000004,0.5924170616113744
4.1708500000000015,0.593996840442338
4.18210000000002,0.5955766192733017
4.217100000000002,0.5971563981042654
4.231150000000014,0.5987361769352291
4.2663499999999885,0.6003159557661928
4.279149999999987,0.6018957345971564
4.285749999999979,0.6034755134281201
4.289450000000002,0.6050552922590837
4.315750000000008,0.6066350710900474
4.4625500000000216,0.608214849921011
4.534699999999987,0.6097946287519748
4.553449999999998,0.6113744075829384
4.576750000000004,0.6129541864139021
4.59344999999999,0.6145339652448657
4.628900000000002,0.6161137440758294
4.649349999999998,0.617693522906793
4.693899999999985,0.6192733017377567
4.714449999999999,0.6208530805687204
4.76185000000001,0.6224328593996841
4.802249999999987,0.6240126382306477
4.995500000000007,0.6255924170616114
5.0327000000000055,0.627172195892575
5.091899999999981,0.6287519747235387
5.106400000000008,0.6303317535545023
5.16070000000002,0.631911532385466
5.17104999999998,0.6334913112164297
5.175200000000018,0.6350710900473934
5.200199999999995,0.636650868878357
5.247299999999996,0.6382306477093207
5.25494999999998,0.6398104265402843
5.277947368421053,0.641390205371248
5.400800000000004,0.6429699842022117
5.466700000000003,0.6445497630331753
5.534050000000008,0.6461295418641391
5.558199999999999,0.6477093206951027
5.643100000000004,0.6492890995260664
5.698900000000009,0.65086887835703
5.736699999999985,0.6524486571879937
5.750199999999978,0.6540284360189573
5.831099999999992,0.655608214849921
6.032550000000015,0.6571879936808847
6.163368421052638,0.6587677725118484
6.189249999999987,0.660347551342812
6.296899999999994,0.6619273301737757
6.447300000000013,0.6635071090047393
6.523200000000003,0.665086887835703
6.6296500000000265,0.6666666666666666
6.690899999999999,0.6682464454976303
6.732849999999999,0.669826224328594
6.7529499999999985,0.6714060031595577
6.814549999999997,0.6729857819905213
6.8417499999999905,0.674565560821485
6.843100000000007,0.6761453396524486
6.901900000000012,0.6777251184834123
6.925799999999995,0.6793048973143759
6.953699999999998,0.6808846761453397
7.021850000000001,0.6824644549763034
7.084499999999991,0.684044233807267
7.095600000000005,0.6856240126382307
7.0957500000000095,0.6872037914691943
7.103000000000009,0.688783570300158
7.127449999999996,0.6903633491311216
7.137599999999992,0.6919431279620853
7.1438500000000005,0.693522906793049
7.1573999999999955,0.6951026856240127
7.187699999999978,0.6966824644549763
7.228300000000004,0.69826224328594
7.259399999999999,0.6998420221169036
7.2794999999999845,0.7014218009478673
7.403999999999996,0.7030015797788309
7.413350000000008,0.7045813586097947
7.444999999999993,0.7061611374407583
7.459350000000001,0.707740916271722
7.518750000000011,0.7093206951026856
7.556600000000003,0.7109004739336493
7.562749999999994,0.7124802527646129
7.6291499999999814,0.7140600315955766
7.7353999999999985,0.7156398104265402
7.76400000000001,0.717219589257504
7.812250000000006,0.7187993680884676
7.812299999999993,0.7203791469194313
7.837999999999994,0.721958925750395
7.900449999999978,0.7235387045813586
7.90055000000001,0.7251184834123223
7.914850000000001,0.7266982622432859
7.949250000000006,0.7282780410742496
7.961199999999991,0.7298578199052133
7.9839000000000055,0.731437598736177
8.040250000000015,0.7330173775671406
8.099000000000018,0.7345971563981043
8.11145000000002,0.7361769352290679
8.121449999999982,0.7377567140600316
8.147899999999993,0.7393364928909952
8.168799999999976,0.740916271721959
8.170600000000007,0.7424960505529226
8.172950000000014,0.7440758293838863
8.185249999999996,0.7456556082148499
8.216700000000003,0.7472353870458136
8.274499999999989,0.7488151658767772
8.290949999999981,0.7503949447077409
8.301349999999985,0.7519747235387045
8.312349999999995,0.7535545023696683
8.343249999999998,0.7551342812006319
8.387349999999998,0.7567140600315956
8.470499999999987,0.7582938388625592
8.471950000000007,0.7598736176935229
8.566450000000003,0.7614533965244866
8.600700000000003,0.7630331753554502
8.652421052631581,0.764612954186414
8.662849999999992,0.7661927330173776
8.774200000000008,0.7677725118483413
8.782199999999989,0.7693522906793049
8.798850000000016,0.7709320695102686
8.820099999999996,0.7725118483412322
8.833150000000003,0.7740916271721959
8.872299999999996,0.7756714060031595
8.891250000000014,0.7772511848341233
8.948049999999995,0.7788309636650869
9.021500000000003,0.7804107424960506
9.138100000000009,0.7819905213270142
9.147649999999999,0.7835703001579779
9.170850000000002,0.7851500789889415
9.20580000000001,0.7867298578199052
9.244049999999987,0.7883096366508688
9.354800000000012,0.7898894154818326
9.524550000000005,0.7914691943127962
9.676799999999986,0.7930489731437599
9.739249999999998,0.7946287519747235
9.933399999999978,0.7962085308056872
9.985350000000011,0.7977883096366508
10.162549999999982,0.7993680884676145
10.242050000000006,0.8009478672985783
10.31989999999999,0.8025276461295419
10.401650000000018,0.8041074249605056
10.506499999999988,0.8056872037914692
10.709499999999991,0.8072669826224329
10.724049999999977,0.8088467614533965
10.854649999999992,0.8104265402843602
10.874950000000013,0.8120063191153238
10.984399999999994,0.8135860979462876
11.086049999999972,0.8151658767772512
11.2209,0.8167456556082149
11.261949999999985,0.8183254344391785
11.41749999999999,0.8199052132701422
11.538749999999993,0.8214849921011058
11.582449999999994,0.8230647709320695
11.641999999999996,0.8246445497630331
11.645150000000001,0.8262243285939969
11.741099999999989,0.8278041074249605
11.814150000000012,0.8293838862559242
11.976799999999997,0.8309636650868878
11.98644999999999,0.8325434439178515
12.026499999999999,0.8341232227488151
12.032800000000009,0.8357030015797788
12.047449999999998,0.8372827804107424
12.073800000000006,0.8388625592417062
12.215849999999989,0.8404423380726699
12.39394999999999,0.8420221169036335
12.424299999999988,0.8436018957345972
12.44489999999999,0.8451816745655608
12.619100000000003,0.8467614533965245
12.62485000000001,0.8483412322274881
12.637950000000018,0.8499210110584519
12.686049999999994,0.8515007898894155
12.69135,0.8530805687203792
12.774249999999995,0.8546603475513428
12.817050000000023,0.8562401263823065
12.842450000000014,0.8578199052132701
12.85945000000001,0.8593996840442338
12.996700000000004,0.8609794628751974
13.052350000000018,0.8625592417061612
13.148899999999998,0.8641390205371248
13.304400000000015,0.8657187993680885
13.312149999999974,0.8672985781990521
13.3536,0.8688783570300158
13.461450000000013,0.8704581358609794
13.521600000000007,0.8720379146919431
13.710700000000003,0.8736176935229067
13.760149999999982,0.8751974723538705
13.900350000000003,0.8767772511848341
14.197900000000004,0.8783570300157978
14.313649999999996,0.8799368088467614
14.433300000000003,0.8815165876777251
14.495800000000003,0.8830963665086888
14.50800000000001,0.8846761453396524
14.71350000000001,0.8862559241706162
14.755150000000015,0.8878357030015798
14.807349999999985,0.8894154818325435
14.885999999999996,0.8909952606635071
14.950400000000002,0.8925750394944708
15.074250000000006,0.8941548183254344
15.132049999999992,0.8957345971563981
15.159500000000008,0.8973143759873617
15.29264999999998,0.8988941548183255
15.32974999999999,0.9004739336492891
15.359899999999982,0.9020537124802528
15.407700000000006,0.9036334913112164
15.59684999999999,0.9052132701421801
15.855599999999981,0.9067930489731437
15.932450000000017,0.9083728278041074
15.971850000000018,0.909952606635071
16.18214999999998,0.9115323854660348
16.253899999999987,0.9131121642969984
16.289349999999985,0.9146919431279621
16.69425000000001,0.9162717219589257
16.753600000000006,0.9178515007898894
16.755799999999994,0.919431279620853
16.769499999999994,0.9210110584518167
16.901449999999983,0.9225908372827805
17.035750000000007,0.9241706161137441
17.29215000000002,0.9257503949447078
17.32910000000001,0.9273301737756714
17.440200000000004,0.9289099526066351
17.49045000000001,0.9304897314375987
17.5882,0.9320695102685624
17.595850000000013,0.933649289099526
17.870000000000005,0.9352290679304898
17.956000000000017,0.9368088467614534
17.970550000000003,0.9383886255924171
18.1147,0.9399684044233807
18.204550000000012,0.9415481832543444
18.33665000000002,0.943127962085308
18.35034999999999,0.9447077409162717
18.352300000000014,0.9462875197472354
18.403050000000007,0.9478672985781991
18.52724999999998,0.9494470774091627
18.532100000000014,0.9510268562401264
18.551499999999976,0.95260663507109
18.654049999999984,0.9541864139020537
18.688850000000002,0.9557661927330173
18.766400000000004,0.957345971563981
18.926600000000008,0.9589257503949447
19.017300000000006,0.9605055292259084
19.031749999999988,0.9620853080568721
19.05600000000001,0.9636650868878357
19.134450000000015,0.9652448657187994
19.438350000000014,0.966824644549763
19.565500000000014,0.9684044233807267
19.592000000000013,0.9699842022116903
19.625099999999975,0.9715639810426541
19.819850000000002,0.9731437598736177
19.974250000000012,0.9747235387045814
19.98429999999999,0.976303317535545
20.31004999999999,0.9778830963665087
20.8707,0.9794628751974723
21.149550000000005,0.981042654028436
21.53434999999999,0.9826224328593997
22.11024999999998,0.9842022116903634
22.68549999999999,0.985781990521327
22.720949999999988,0.9873617693522907
23.208,0.9889415481832543
23.50184999999999,0.990521327014218
24.921750000000003,0.9921011058451816
25.013449999999978,0.9936808846761453
25.79015000000001,0.995260663507109
26.20415,0.9968404423380727
35.42625000000001,0.9984202211690363
38.29344999999998,1.0


==> figures/data/latency-nodes-tcp.csv <==
-8.034750000000003,0.0016420361247947454
-7.880049999999997,0.003284072249589491
-7.590099999999978,0.0049261083743842365
-7.304000000000002,0.006568144499178982
-7.260599999999982,0.008210180623973728
-6.822399999999988,0.009852216748768473
-6.732300000000009,0.011494252873563218
-6.6447,0.013136288998357963
-6.6216500000000025,0.014778325123152709
-6.522300000000001,0.016420361247947456
-6.494100000000003,0.0180623973727422
-6.47120000000001,0.019704433497536946
-6.423899999999975,0.021346469622331693
-6.26309999999998,0.022988505747126436
-6.14824999999999,0.024630541871921183
-6.143450000000001,0.026272577996715927
-6.111649999999997,0.027914614121510674
-6.03725,0.029556650246305417
-5.9997000000000185,0.031198686371100164
-5.979499999999987,0.03284072249589491
-5.751199999999983,0.034482758620689655
-5.726699999999994,0.0361247947454844
-5.702300000000008,0.03776683087027915
-5.547550000000001,0.03940886699507389
-5.519049999999993,0.041050903119868636
-5.425550000000015,0.042692939244663386
-5.405550000000005,0.04433497536945813
-5.1507000000000005,0.04597701149425287
-5.136099999999999,0.047619047619047616
-5.1086500000000115,0.04926108374384237
-5.0473499999999945,0.05090311986863711
-4.992650000000026,0.052545155993431854
-4.951350000000019,0.054187192118226604
-4.9053499999999985,0.05582922824302135
-4.903750000000002,0.05747126436781609
-4.84620000000001,0.059113300492610835
-4.81465,0.060755336617405585
-4.749349999999993,0.06239737274220033
-4.720500000000001,0.06403940886699508
-4.702850000000012,0.06568144499178982
-4.689400000000006,0.06732348111658457
-4.670649999999995,0.06896551724137931
-4.645900000000012,0.07060755336617405
-4.64255,0.0722495894909688
-4.485749999999996,0.07389162561576355
-4.397050000000007,0.0755336617405583
-4.374350000000007,0.07717569786535304
-4.174499999999995,0.07881773399014778
-4.168299999999988,0.08045977011494253
-4.108649999999997,0.08210180623973727
-4.091949999999997,0.08374384236453201
-4.090599999999995,0.08538587848932677
-4.037000000000006,0.08702791461412152
-4.036749999999998,0.08866995073891626
-3.979699999999994,0.090311986863711
-3.9246499999999997,0.09195402298850575
-3.9158000000000044,0.09359605911330049
-3.912649999999985,0.09523809523809523
-3.863349999999997,0.09688013136288999
-3.7837999999999994,0.09852216748768473
-3.7773499999999984,0.10016420361247948
-3.7225500000000125,0.10180623973727422
-3.717550000000003,0.10344827586206896
-3.575400000000002,0.10509031198686371
-3.34320000000001,0.10673234811165845
-3.3418000000000063,0.10837438423645321
-3.325000000000017,0.11001642036124795
-3.28895,0.1116584564860427
-3.2454500000000053,0.11330049261083744
-3.2210999999999927,0.11494252873563218
-3.2173500000000104,0.11658456486042693
-3.0902499999999975,0.11822660098522167
-3.0660000000000025,0.11986863711001643
-3.053999999999988,0.12151067323481117
-3.020399999999995,0.12315270935960591
-2.978499999999997,0.12479474548440066
-2.943700000000007,0.12643678160919541
-2.936149999999998,0.12807881773399016
-2.9202000000000083,0.1297208538587849
-2.9155999999999977,0.13136288998357964
-2.836199999999991,0.1330049261083744
-2.772800000000018,0.13464696223316913
-2.7662499999999994,0.13628899835796388
-2.734250000000003,0.13793103448275862
-2.724950000000007,0.13957307060755336
-2.7232999999999947,0.1412151067323481
-2.7126499999999965,0.14285714285714285
-2.708500000000001,0.1444991789819376
-2.6908499999999975,0.14614121510673234
-2.6783999999999963,0.1477832512315271
-2.6462999999999965,0.14942528735632185
-2.608631578947353,0.1510673234811166
-2.605000000000004,0.15270935960591134
-2.6040999999999883,0.15435139573070608
-2.5655499999999876,0.15599343185550082
-2.5287000000000006,0.15763546798029557
-2.5203500000000076,0.1592775041050903
-2.491649999999993,0.16091954022988506
-2.4900500000000108,0.1625615763546798
-2.45559999999999,0.16420361247947454
-2.4416499999999957,0.16584564860426929
-2.4357499999999987,0.16748768472906403
-2.4228000000000094,0.16912972085385877
-2.3991499999999917,0.17077175697865354
-2.3919500000000085,0.1724137931034483
-2.369799999999998,0.17405582922824303
-2.3662499999999937,0.17569786535303777
-2.3234999999999957,0.17733990147783252
-2.2860500000000172,0.17898193760262726
-2.2813500000000033,0.180623973727422
-2.280699999999996,0.18226600985221675
-2.276449999999997,0.1839080459770115
-2.2607500000000016,0.18555008210180624
-2.252299999999991,0.18719211822660098
-2.2336500000000115,0.18883415435139572
-2.208449999999999,0.19047619047619047
-2.206550000000007,0.1921182266009852
-2.1859000000000037,0.19376026272577998
-2.174299999999988,0.19540229885057472
-2.1730999999999767,0.19704433497536947
-2.165050000000008,0.1986863711001642
-2.1140499999999918,0.20032840722495895
-2.1115999999999957,0.2019704433497537
-2.1030999999999835,0.20361247947454844
-2.097549999999984,0.20525451559934318
-2.0932499999999976,0.20689655172413793
-2.0869500000000016,0.20853858784893267
-2.0855000000000103,0.21018062397372742
-2.0745999999999896,0.21182266009852216
-2.066100000000006,0.2134646962233169
-2.0645999999999987,0.21510673234811165
-2.0595500000000015,0.21674876847290642
-2.052750000000003,0.21839080459770116
-2.0518000000000143,0.2200328407224959
-2.050200000000004,0.22167487684729065
-2.0455499999999915,0.2233169129720854
-2.0196499999999986,0.22495894909688013
-2.0182499999999948,0.22660098522167488
-2.0083000000000197,0.22824302134646962
-1.9899000000000058,0.22988505747126436
-1.9765000000000015,0.2315270935960591
-1.9728000000000065,0.23316912972085385
-1.972549999999984,0.2348111658456486
-1.965849999999989,0.23645320197044334
-1.9641500000000178,0.23809523809523808
-1.9562999999999988,0.23973727422003285
-1.9369500000000244,0.2413793103448276
-1.905149999999992,0.24302134646962234
-1.8933999999999997,0.24466338259441708
-1.8864499999999964,0.24630541871921183
-1.87439999999998,0.24794745484400657
-1.867750000000001,0.24958949096880131
-1.863500000000002,0.2512315270935961
-1.831549999999993,0.25287356321839083
-1.8138500000000022,0.2545155993431856
-1.8006000000000029,0.2561576354679803
-1.7774500000000018,0.25779967159277506
-1.7755999999999972,0.2594417077175698
-1.772800000000018,0.26108374384236455
-1.7618500000000097,0.2627257799671593
-1.7546000000000106,0.26436781609195403
-1.752999999999986,0.2660098522167488
-1.752699999999976,0.2676518883415435
-1.7283000000000186,0.26929392446633826
-1.7282999999999902,0.270935960591133
-1.725049999999996,0.27257799671592775
-1.7101999999999862,0.2742200328407225
-1.7088999999999999,0.27586206896551724
-1.7021000000000015,0.277504105090312
-1.701849999999979,0.2791461412151067
-1.6919999999999789,0.28078817733990147
-1.6841499999999883,0.2824302134646962
-1.6818999999999988,0.28407224958949095
-1.669399999999996,0.2857142857142857
-1.6490499999999884,0.28735632183908044
-1.6442499999999995,0.2889983579638752
-1.6423000000000059,0.29064039408866993
-1.6347999999999843,0.2922824302134647
-1.6238499999999902,0.2939244663382594
-1.6226000000000056,0.2955665024630542
-1.6144999999999925,0.29720853858784896
-1.6131500000000045,0.2988505747126437
-1.6118999999999915,0.30049261083743845
-1.6096842105262965,0.3021346469622332
-1.6094500000000096,0.30377668308702793
-1.604600000000005,0.3054187192118227
-1.6012000000000057,0.3070607553366174
-1.5973499999999774,0.30870279146141216
-1.5789000000000044,0.3103448275862069
-1.572199999999981,0.31198686371100165
-1.5649500000000103,0.3136288998357964
-1.5544500000000028,0.31527093596059114
-1.5536500000000046,0.3169129720853859
-1.54910000000001,0.3185550082101806
-1.5383999999999958,0.32019704433497537
-1.5322500000000048,0.3218390804597701
-1.5309999999999917,0.32348111658456485
-1.4860499999999774,0.3251231527093596
-1.4841499999999996,0.32676518883415434
-1.4729000000000099,0.3284072249589491
-1.460250000000002,0.33004926108374383
-1.4589499999999873,0.33169129720853857
-1.4575999999999993,0.3333333333333333
-1.4458500000000072,0.33497536945812806
-1.4453000000000031,0.3366174055829228
-1.4425499999999971,0.33825944170771755
-1.4397500000000036,0.3399014778325123
-1.4388000000000005,0.3415435139573071
-1.4371500000000026,0.34318555008210183
-1.4331499999999835,0.3448275862068966
-1.4314999999999998,0.3464696223316913
-1.4140999999999906,0.34811165845648606
-1.4130499999999984,0.3497536945812808
-1.4119499999999903,0.35139573070607555
-1.407749999999993,0.3530377668308703
-1.3934500000000014,0.35467980295566504
-1.3891500000000008,0.3563218390804598
-1.3868999999999971,0.3579638752052545
-1.3845500000000044,0.35960591133004927
-1.369649999999993,0.361247947454844
-1.3596000000000004,0.36288998357963875
-1.3396499999999776,0.3645320197044335
-1.3332500000000067,0.36617405582922824
-1.3302499999999924,0.367816091954023
-1.3277000000000072,0.3694581280788177
-1.3253999999999877,0.37110016420361247
-1.323849999999993,0.3727422003284072
-1.318649999999991,0.37438423645320196
-1.3054499999999791,0.3760262725779967
-1.297300000000007,0.37766830870279144
-1.2957499999999982,0.3793103448275862
-1.2714500000000015,0.38095238095238093
-1.2697499999999877,0.3825944170771757
-1.2671999999999741,0.3842364532019704
-1.2624500000000012,0.38587848932676516
-1.2593000000000103,0.38752052545155996
-1.2537000000000091,0.3891625615763547
-1.2498999999999967,0.39080459770114945
-1.2446000000000197,0.3924466338259442
-1.2428500000000042,0.39408866995073893
-1.232600000000005,0.3957307060755337
-1.2319999999999993,0.3973727422003284
-1.2293000000000234,0.39901477832512317
-1.2220000000000084,0.4006568144499179
-1.217000000000013,0.40229885057471265
-1.2162500000000023,0.4039408866995074
-1.1534499999999923,0.40558292282430214
-1.151049999999998,0.4072249589490969
-1.1487499999999926,0.4088669950738916
-1.148600000000016,0.41050903119868637
-1.1321999999999832,0.4121510673234811
-1.1293500000000023,0.41379310344827586
-1.1235499999999945,0.4154351395730706
-1.1232499999999987,0.41707717569786534
-1.110100000000017,0.4187192118226601
-1.109499999999997,0.42036124794745483
-1.1052999999999997,0.4220032840722496
-1.1038499999999942,0.4236453201970443
-1.0928499999999985,0.42528735632183906
-1.0872500000000116,0.4269293924466338
-1.0688499999999976,0.42857142857142855
-1.0685500000000019,0.4302134646962233
-1.0644000000000062,0.4318555008210181
-1.058250000000001,0.43349753694581283
-1.0471500000000162,0.4351395730706076
-1.0410500000000127,0.4367816091954023
-1.0195500000000095,0.43842364532019706
-1.0159500000000037,0.4400656814449918
-1.008449999999982,0.44170771756978655
-1.0058499999999952,0.4433497536945813
-0.9752499999999884,0.44499178981937604
-0.9649000000000001,0.4466338259441708
-0.964349999999996,0.4482758620689655
-0.9635499999999979,0.44991789819376027
-0.9585500000000025,0.451559934318555
-0.9528999999999996,0.45320197044334976
-0.9481499999999983,0.4548440065681445
-0.9093500000000176,0.45648604269293924
-0.8780500000000018,0.458128078817734
-0.8766999999999996,0.45977011494252873
-0.8731500000000096,0.4614121510673235
-0.8687999999999931,0.4630541871921182
-0.859250000000003,0.46469622331691296
-0.8442000000000007,0.4663382594417077
-0.8186000000000035,0.46798029556650245
-0.8152000000000044,0.4696223316912972
-0.8050000000000068,0.47126436781609193
-0.8016999999999825,0.4729064039408867
-0.8011500000000069,0.4745484400656814
-0.7878000000000043,0.47619047619047616
-0.7760500000000121,0.47783251231527096
-0.7704000000000235,0.4794745484400657
-0.7472500000000082,0.48111658456486045
-0.744499999999988,0.4827586206896552
-0.7075000000000102,0.48440065681444994
-0.6896000000000129,0.4860426929392447
-0.6841499999999883,0.4876847290640394
-0.6756000000000029,0.48932676518883417
-0.6691500000000019,0.4909688013136289
-0.6672999999999973,0.49261083743842365
-0.662949999999995,0.4942528735632184
-0.6281999999999925,0.49589490968801314
-0.618700000000004,0.4975369458128079
-0.6111999999999966,0.49917898193760263
-0.6046500000000066,0.5008210180623974
-0.5971499999999992,0.5024630541871922
-0.5934999999999775,0.5041050903119869
-0.586749999999995,0.5057471264367817
-0.5833499999999958,0.5073891625615764
-0.5831499999999892,0.5090311986863711
-0.5775500000000022,0.5106732348111659
-0.568349999999981,0.5123152709359606
-0.5681999999999903,0.5139573070607554
-0.563999999999993,0.5155993431855501
-0.5571500000000071,0.5172413793103449
-0.5516499999999951,0.5188834154351396
-0.5491000000000099,0.5205254515599343
-0.54525000000001,0.5221674876847291
-0.5408000000000044,0.5238095238095238
-0.5367999999999995,0.5254515599343186
-0.5339999999999918,0.5270935960591133
-0.5322999999999922,0.5287356321839081
-0.5304999999999893,0.5303776683087028
-0.5272999999999968,0.5320197044334976
-0.46604999999999563,0.5336617405582923
-0.45495000000002506,0.535303776683087
-0.44070000000000675,0.5369458128078818
-0.43829999999999814,0.5385878489326765
-0.41100000000000136,0.5402298850574713
-0.40740000000002397,0.541871921182266
-0.39469999999998606,0.5435139573070608
-0.3859999999999957,0.5451559934318555
-0.3810500000000019,0.5467980295566502
-0.358099999999979,0.548440065681445
-0.3328999999999951,0.5500821018062397
-0.32175000000000864,0.5517241379310345
-0.32089999999999463,0.5533661740558292
-0.32065000000000055,0.555008210180624
-0.3119999999999976,0.5566502463054187
-0.2936499999999853,0.5582922824302134
-0.29164999999999,0.5599343185550082
-0.2776500000000084,0.5615763546798029
-0.2723000000000013,0.5632183908045977
-0.2694500000000062,0.5648604269293924
-0.21475000000000932,0.5665024630541872
-0.20924999999999727,0.5681444991789819
-0.1822999999999979,0.5697865353037767
-0.16110000000000468,0.5714285714285714
-0.15314999999999657,0.5730706075533661
-0.14645000000001573,0.5747126436781609
-0.14365000000000805,0.5763546798029556
-0.12945000000000562,0.5779967159277504
-0.12359999999998195,0.5796387520525451
-0.12279999999998381,0.5812807881773399
-0.118850000000009,0.5829228243021346
-0.11840000000000828,0.5845648604269293
-0.11060000000000514,0.5862068965517241
-0.09769999999998902,0.5878489326765188
-0.09379999999998745,0.5894909688013136
-0.08395000000001573,0.5911330049261084
-0.05715000000000714,0.5927750410509032
-0.04425000000000523,0.5944170771756979
-0.030650000000008504,0.5960591133004927
-0.01840000000001396,0.5977011494252874
-0.0034499999999866304,0.5993431855500821
0,0.5993431855500821
0.006699999999995043,0.6009852216748769
0.013249999999999318,0.6026272577996716
0.030599999999992633,0.6042692939244664
0.034250000000014325,0.6059113300492611
0.04919999999998481,0.6075533661740559
0.05670000000000641,0.6091954022988506
0.06010000000000559,0.6108374384236454
0.06919999999999504,0.6124794745484401
0.09165000000000134,0.6141215106732348
0.11589473684210816,0.6157635467980296
0.13304999999999723,0.6174055829228243
0.157449999999983,0.6190476190476191
0.17489999999997963,0.6206896551724138
0.18265000000002374,0.6223316912972086
0.1968999999999994,0.6239737274220033
0.2271999999999963,0.625615763546798
0.2569000000000017,0.6272577996715928
0.27275000000000205,0.6288998357963875
0.2787500000000023,0.6305418719211823
0.289449999999988,0.632183908045977
0.294399999999996,0.6338259441707718
0.3002000000000038,0.6354679802955665
0.3054000000000059,0.6371100164203612
0.30689999999998463,0.638752052545156
0.30914999999998827,0.6403940886699507
0.31630000000001246,0.6420361247947455
0.341700000000003,0.6436781609195402
0.34489999999999554,0.645320197044335
0.3575000000000159,0.6469622331691297
0.3866000000000156,0.6486042692939245
0.41814999999999714,0.6502463054187192
0.43840000000000146,0.6518883415435139
0.5001499999999908,0.6535303776683087
0.5140499999999975,0.6551724137931034
0.5224499999999921,0.6568144499178982
0.5544999999999902,0.6584564860426929
0.5926000000000045,0.6600985221674877
0.5969000000000051,0.6617405582922824
0.623500000000007,0.6633825944170771
0.6266999999999996,0.6650246305418719
0.6817499999999939,0.6666666666666666
0.714349999999996,0.6683087027914614
0.739200000000011,0.6699507389162561
0.7626500000000078,0.6715927750410509
0.7677500000000066,0.6732348111658456
0.7879500000000235,0.6748768472906403
0.7933000000000021,0.6765188834154351
0.8797999999999888,0.6781609195402298
0.8995999999999924,0.6798029556650246
0.9121500000000253,0.6814449917898193
0.9172999999999973,0.6830870279146142
0.9881500000000187,0.6847290640394089
0.9907500000000198,0.6863711001642037
1.0095499999999902,0.6880131362889984
1.014099999999985,0.6896551724137931
1.0165000000000077,0.6912972085385879
1.0250499999999931,0.6929392446633826
1.036200000000008,0.6945812807881774
1.040050000000008,0.6962233169129721
1.0898500000000126,0.6978653530377669
1.1323999999999899,0.6995073891625616
1.1620499999999936,0.7011494252873564
1.1655999999999835,0.7027914614121511
1.1996000000000038,0.7044334975369458
1.2124999999999915,0.7060755336617406
1.2965999999999838,0.7077175697865353
1.3042000000000087,0.7093596059113301
1.3263000000000034,0.7110016420361248
1.337850000000003,0.7126436781609196
1.3771500000000003,0.7142857142857143
1.3981500000000011,0.715927750410509
1.4045500000000004,0.7175697865353038
1.4518499999999932,0.7192118226600985
1.4684000000000026,0.7208538587848933
1.5144999999999982,0.722495894909688
1.5167500000000018,0.7241379310344828
1.5173499999999933,0.7257799671592775
1.5194500000000062,0.7274220032840722
1.5821500000000128,0.729064039408867
1.6393999999999949,0.7307060755336617
1.6500499999999931,0.7323481116584565
1.6833500000000186,0.7339901477832512
1.7148499999999842,0.735632183908046
1.7156999999999982,0.7372742200328407
1.7980500000000035,0.7389162561576355
1.8215000000000146,0.7405582922824302
1.8384499999999946,0.7422003284072249
1.841700000000003,0.7438423645320197
1.9186500000000137,0.7454844006568144
1.9227999999999952,0.7471264367816092
1.9240500000000083,0.7487684729064039
2.0096500000000077,0.7504105090311987
2.010799999999989,0.7520525451559934
2.0211499999999916,0.7536945812807881
2.1224499999999864,0.7553366174055829
2.1330999999999847,0.7569786535303776
2.144599999999997,0.7586206896551724
2.205999999999989,0.7602627257799671
2.2904000000000053,0.7619047619047619
2.3277499999999947,0.7635467980295566
2.4315500000000014,0.7651888341543513
2.4481999999999857,0.7668308702791461
2.4542999999999893,0.7684729064039408
2.4809999999999945,0.7701149425287356
2.5356999999999914,0.7717569786535303
2.5423000000000116,0.7733990147783252
2.5503499999999946,0.7750410509031199
2.5622999999999934,0.7766830870279147
2.6732000000000085,0.7783251231527094
2.6812499999999915,0.7799671592775042
2.7469000000000108,0.7816091954022989
2.7650000000000006,0.7832512315270936
2.8248999999999995,0.7848932676518884
2.8397999999999968,0.7865353037766831
2.8547499999999957,0.7881773399014779
2.88209999999998,0.7898193760262726
2.904149999999987,0.7914614121510674
2.945750000000004,0.7931034482758621
2.9833500000000015,0.7947454844006568
2.9856499999999926,0.7963875205254516
3.0325499999999863,0.7980295566502463
3.0655999999999892,0.7996715927750411
3.156300000000016,0.8013136288998358
3.2137500000000045,0.8029556650246306
3.3677999999999884,0.8045977011494253
3.398150000000001,0.80623973727422
3.4331999999999994,0.8078817733990148
3.5095000000000027,0.8095238095238095
3.590299999999999,0.8111658456486043
3.7538999999999874,0.812807881773399
3.785950000000014,0.8144499178981938
3.8163999999999874,0.8160919540229885
3.833149999999989,0.8177339901477833
3.8698499999999854,0.819376026272578
3.9456500000000005,0.8210180623973727
4.024850000000015,0.8226600985221675
4.141199999999998,0.8243021346469622
4.1562000000000126,0.825944170771757
4.202149999999989,0.8275862068965517
4.2412499999999795,0.8292282430213465
4.254750000000001,0.8308702791461412
4.406149999999997,0.8325123152709359
4.417299999999983,0.8341543513957307
4.452150000000017,0.8357963875205254
4.464200000000005,0.8374384236453202
4.487549999999999,0.8390804597701149
4.5110500000000116,0.8407224958949097
5.003799999999984,0.8423645320197044
5.049799999999976,0.8440065681444991
5.1232499999999845,0.8456486042692939
5.187899999999985,0.8472906403940886
5.2851,0.8489326765188834
5.2912000000000035,0.8505747126436781
5.3218499999999835,0.8522167487684729
5.366950000000003,0.8538587848932676
5.390950000000004,0.8555008210180624
5.424599999999998,0.8571428571428571
5.521199999999993,0.8587848932676518
5.605400000000003,0.8604269293924466
5.7823999999999955,0.8620689655172413
5.909250000000014,0.8637110016420362
5.925099999999986,0.8653530377668309
6.002550000000014,0.8669950738916257
6.044700000000006,0.8686371100164204
6.056600000000003,0.8702791461412152
6.2219499999999925,0.8719211822660099
6.279750000000007,0.8735632183908046
6.325550000000021,0.8752052545155994
6.695049999999981,0.8768472906403941
6.744249999999994,0.8784893267651889
6.775599999999997,0.8801313628899836
6.81910000000002,0.8817733990147784
6.918449999999979,0.8834154351395731
7.16995,0.8850574712643678
7.31880000000001,0.8866995073891626
7.3525000000000205,0.8883415435139573
7.370400000000018,0.8899835796387521
7.5639500000000055,0.8916256157635468
7.749899999999997,0.8932676518883416
7.785750000000007,0.8949096880131363
7.850250000000017,0.896551724137931
7.862599999999986,0.8981937602627258
8.001900000000006,0.8998357963875205
8.063549999999992,0.9014778325123153
8.77634999999998,0.90311986863711
9.054450000000003,0.9047619047619048
9.102699999999999,0.9064039408866995
9.1541,0.9080459770114943
9.196249999999992,0.909688013136289
9.24090000000001,0.9113300492610837
9.324150000000003,0.9129720853858785
9.398600000000016,0.9146141215106732
9.518450000000001,0.916256157635468
9.554599999999994,0.9178981937602627
9.748950000000008,0.9195402298850575
10.413849999999996,0.9211822660098522
11.043599999999998,0.922824302134647
11.134750000000025,0.9244663382594417
11.184249999999992,0.9261083743842364
11.591250000000002,0.9277504105090312
11.71105,0.9293924466338259
11.841399999999993,0.9310344827586207
11.986400000000003,0.9326765188834154
12.06205,0.9343185550082101
12.232,0.9359605911330049
12.282449999999983,0.9376026272577996
12.347700000000003,0.9392446633825944
12.355899999999991,0.9408866995073891
12.518750000000011,0.9425287356321839
12.599199999999996,0.9441707717569786
12.785600000000017,0.9458128078817734
12.79155,0.9474548440065681
12.981150000000014,0.9490968801313628
13.177449999999993,0.9507389162561576
13.655300000000011,0.9523809523809523
13.705600000000004,0.9540229885057471
13.74199999999999,0.9556650246305419
13.778900000000021,0.9573070607553367
14.118850000000009,0.9589490968801314
14.178199999999975,0.9605911330049262
14.335149999999999,0.9622331691297209
14.60129999999998,0.9638752052545156
14.713499999999982,0.9655172413793104
14.769100000000009,0.9671592775041051
14.785600000000017,0.9688013136288999
14.929100000000005,0.9704433497536946
14.936399999999992,0.9720853858784894
15.089049999999986,0.9737274220032841
15.247500000000002,0.9753694581280788
15.552400000000006,0.9770114942528736
15.791750000000008,0.9786535303776683
15.970700000000022,0.9802955665024631
16.113100000000003,0.9819376026272578
16.18055000000001,0.9835796387520526
16.288249999999977,0.9852216748768473
17.140450000000016,0.986863711001642
17.418199999999985,0.9885057471264368
18.07745,0.9901477832512315
18.53385,0.9917898193760263
18.841499999999996,0.993431855500821
18.853650000000016,0.9950738916256158
19.498568421052624,0.9967159277504105
26.72555,0.9983579638752053
28.780749999999983,1.0


==> figures/data/latency-optin-california-osaka.csv <==
0,0.0
9.534999999999997,0.0043859649122807015
9.588000000000008,0.008771929824561403
9.811000000000007,0.013157894736842105
9.831000000000003,0.017543859649122806
9.882000000000005,0.021929824561403508
10.884,0.02631578947368421
11.105000000000004,0.03070175438596491
11.257999999999996,0.03508771929824561
11.278999999999996,0.039473684210526314
11.811000000000007,0.043859649122807015
12.262,0.04824561403508772
12.396,0.05263157894736842
12.828000000000003,0.05701754385964912
13.456999999999994,0.06140350877192982
13.683999999999997,0.06578947368421052
13.992000000000004,0.07017543859649122
14.015999999999991,0.07456140350877193
14.076999999999998,0.07894736842105263
14.161000000000001,0.08333333333333333
14.212999999999994,0.08771929824561403
14.272999999999996,0.09210526315789473
14.329999999999998,0.09649122807017543
14.404999999999987,0.10087719298245613
14.48599999999999,0.10526315789473684
14.668999999999997,0.10964912280701754
14.769000000000005,0.11403508771929824
14.877999999999986,0.11842105263157894
15.020999999999987,0.12280701754385964
15.025000000000006,0.12719298245614036
15.311000000000007,0.13157894736842105
15.433000000000007,0.13596491228070176
15.591999999999985,0.14035087719298245
15.628000000000014,0.14473684210526316
15.789999999999992,0.14912280701754385
15.864000000000004,0.15350877192982457
15.936999999999998,0.15789473684210525
15.97099999999999,0.16228070175438597
15.980999999999995,0.16666666666666666
16.084000000000003,0.17105263157894737
16.309999999999988,0.17543859649122806
16.57799999999999,0.17982456140350878
16.607,0.18421052631578946
16.691000000000003,0.18859649122807018
16.708,0.19298245614035087
16.740999999999985,0.19736842105263158
16.838999999999984,0.20175438596491227
16.907999999999987,0.20614035087719298
16.956000000000017,0.21052631578947367
16.971000000000004,0.2149122807017544
17.05300000000001,0.21929824561403508
17.07199999999999,0.2236842105263158
17.11500000000001,0.22807017543859648
17.16900000000001,0.2324561403508772
17.323000000000008,0.23684210526315788
17.39999999999999,0.2412280701754386
17.42800000000001,0.24561403508771928
17.429000000000002,0.25
17.558000000000007,0.2543859649122807
17.576999999999998,0.25877192982456143
17.646000000000015,0.2631578947368421
17.671999999999997,0.2675438596491228
17.72399999999999,0.2719298245614035
17.820999999999998,0.27631578947368424
17.86099999999999,0.2807017543859649
17.930000000000007,0.2850877192982456
18.042,0.2894736842105263
18.045,0.29385964912280704
18.063000000000017,0.2982456140350877
18.148999999999987,0.3026315789473684
18.191999999999993,0.30701754385964913
18.279999999999987,0.31140350877192985
18.310000000000002,0.3157894736842105
18.368999999999986,0.3201754385964912
18.370000000000005,0.32456140350877194
18.396000000000015,0.32894736842105265
18.40400000000001,0.3333333333333333
18.444999999999993,0.33771929824561403
18.49300000000001,0.34210526315789475
18.52000000000001,0.34649122807017546
18.543000000000006,0.3508771929824561
18.62700000000001,0.35526315789473684
18.66900000000001,0.35964912280701755
18.706999999999994,0.36403508771929827
18.75,0.3684210526315789
18.799000000000007,0.37280701754385964
18.817999999999998,0.37719298245614036
18.863000000000014,0.3815789473684211
18.86800000000001,0.38596491228070173
18.903000000000006,0.39035087719298245
18.937000000000012,0.39473684210526316
18.96199999999999,0.3991228070175439
19.04100000000001,0.40350877192982454
19.045000000000016,0.40789473684210525
19.05300000000001,0.41228070175438597
19.054000000000016,0.4166666666666667
19.07499999999999,0.42105263157894735
19.165999999999997,0.42543859649122806
19.262,0.4298245614035088
19.27799999999999,0.4342105263157895
19.363,0.43859649122807015
19.36999999999999,0.44298245614035087
19.37599999999999,0.4473684210526316
19.412999999999997,0.4517543859649123
19.450999999999993,0.45614035087719296
19.477000000000004,0.4605263157894737
19.51599999999999,0.4649122807017544
19.520999999999987,0.4692982456140351
19.529999999999987,0.47368421052631576
19.546999999999997,0.4780701754385965
19.625000000000014,0.4824561403508772
19.717000000000013,0.4868421052631579
19.72200000000001,0.49122807017543857
19.733999999999995,0.4956140350877193
19.835000000000008,0.5
20.015000000000015,0.5043859649122807
20.066999999999993,0.5087719298245614
20.164,0.5131578947368421
20.203000000000003,0.5175438596491229
20.327000000000012,0.5219298245614035
20.349999999999994,0.5263157894736842
20.384,0.5307017543859649
20.535999999999987,0.5350877192982456
20.64700000000002,0.5394736842105263
20.692999999999998,0.543859649122807
20.707000000000008,0.5482456140350878
20.786000000000016,0.5526315789473685
20.789,0.5570175438596491
20.809999999999988,0.5614035087719298
20.872,0.5657894736842105
21.01299999999999,0.5701754385964912
21.069999999999993,0.5745614035087719
21.105000000000004,0.5789473684210527
21.144000000000005,0.5833333333333334
21.14699999999999,0.5877192982456141
21.15599999999999,0.5921052631578947
21.179999999999993,0.6008771929824561
21.183000000000007,0.6052631578947368
21.186000000000007,0.6096491228070176
21.19399999999999,0.6140350877192983
21.20599999999999,0.618421052631579
21.206000000000003,0.6228070175438597
21.224999999999994,0.6271929824561403
21.26400000000001,0.631578947368421
21.283000000000015,0.6359649122807017
21.286,0.6403508771929824
21.289999999999992,0.6447368421052632
21.305000000000007,0.6491228070175439
21.311999999999998,0.6535087719298246
21.33999999999999,0.6578947368421053
21.36400000000002,0.6622807017543859
21.37899999999999,0.6666666666666666
21.38300000000001,0.6710526315789473
21.39,0.6754385964912281
21.415000000000006,0.6798245614035088
21.424999999999997,0.6842105263157895
21.428999999999988,0.6885964912280702
21.444999999999993,0.6929824561403509
21.46900000000001,0.6973684210526315
21.51699999999998,0.7017543859649122
21.554999999999993,0.706140350877193
21.556999999999988,0.7105263157894737
21.559999999999988,0.7149122807017544
21.644000000000005,0.7192982456140351
21.64999999999999,0.7236842105263158
21.717,0.7280701754385965
21.732000000000014,0.7324561403508771
21.790999999999997,0.7368421052631579
21.795000000000016,0.7412280701754386
21.813999999999993,0.7456140350877193
21.822000000000003,0.75
21.823000000000008,0.7543859649122807
21.867000000000004,0.7587719298245614
21.911,0.7631578947368421
21.912999999999982,0.7675438596491229
21.924000000000007,0.7719298245614035
21.924999999999983,0.7763157894736842
21.94399999999999,0.7807017543859649
21.95599999999999,0.7850877192982456
21.96900000000001,0.7894736842105263
21.987999999999985,0.793859649122807
22.05300000000001,0.7982456140350878
22.06599999999999,0.8026315789473685
22.103999999999985,0.8070175438596491
22.105999999999995,0.8114035087719298
22.10900000000001,0.8157894736842105
22.14500000000001,0.8201754385964912
22.171000000000006,0.8245614035087719
22.197000000000003,0.8289473684210527
22.202000000000012,0.8333333333333334
22.22399999999999,0.8377192982456141
22.233000000000004,0.8421052631578947
22.29400000000001,0.8464912280701754
22.324000000000012,0.8508771929824561
22.351,0.8552631578947368
22.405,0.8596491228070176
22.41900000000001,0.8640350877192983
22.451999999999998,0.868421052631579
22.466000000000008,0.8728070175438597
22.533,0.8771929824561403
22.57199999999999,0.881578947368421
22.627999999999986,0.8859649122807017
22.65599999999999,0.8903508771929824
22.71900000000001,0.8947368421052632
22.841000000000008,0.8991228070175439
22.909000000000006,0.9035087719298246
22.92800000000001,0.9078947368421053
23.032999999999987,0.9122807017543859
23.036999999999992,0.9166666666666666
23.141999999999996,0.9210526315789473
23.164,0.9254385964912281
23.170999999999992,0.9298245614035088
23.176000000000002,0.9342105263157895
23.300999999999988,0.9385964912280702
23.37899999999999,0.9429824561403509
23.41300000000001,0.9473684210526315
23.427999999999997,0.9517543859649122
23.459000000000003,0.956140350877193
23.52499999999999,0.9605263157894737
23.945999999999998,0.9649122807017544
24.00200000000001,0.9692982456140351
24.01899999999999,0.9736842105263158
24.037999999999982,0.9780701754385965
24.099000000000004,0.9824561403508771
24.233999999999995,0.9868421052631579
24.313000000000002,0.9912280701754386
25.589,0.9956140350877193
26.147000000000006,1.0


==> figures/data/latency-optin-california-zurich.csv <==
-1.2750000000000057,0.008403361344537815
-1.1680000000000064,0.01680672268907563
-1.0630000000000166,0.025210084033613446
-1.0589999999999975,0.03361344537815126
-0.9720000000000084,0.04201680672268908
-0.9660000000000082,0.05042016806722689
-0.9119999999999777,0.058823529411764705
-0.8880000000000052,0.06722689075630252
-0.7729999999999961,0.07563025210084033
-0.7220000000000084,0.08403361344537816
-0.7079999999999984,0.09243697478991597
-0.6090000000000089,0.10084033613445378
-0.5600000000000023,0.1092436974789916
-0.1869999999999834,0.11764705882352941
0,0.11764705882352941
4.668000000000006,0.12605042016806722
4.717999999999989,0.13445378151260504
9.793000000000006,0.14285714285714285
10.044000000000011,0.15126050420168066
10.674999999999983,0.15966386554621848
10.721000000000004,0.16806722689075632
10.86699999999999,0.17647058823529413
10.962999999999994,0.18487394957983194
11.107,0.19327731092436976
11.176000000000016,0.20168067226890757
11.206999999999994,0.21008403361344538
11.328000000000003,0.2184873949579832
11.341000000000008,0.226890756302521
11.388000000000005,0.23529411764705882
11.515000000000015,0.24369747899159663
11.544999999999987,0.25210084033613445
11.545999999999992,0.2605042016806723
11.567000000000007,0.2689075630252101
11.692999999999984,0.2773109243697479
11.719999999999999,0.2857142857142857
11.766999999999996,0.29411764705882354
11.889999999999986,0.3025210084033613
11.891999999999996,0.31092436974789917
11.977000000000004,0.31932773109243695
11.979000000000013,0.3277310924369748
12.010999999999996,0.33613445378151263
12.024000000000001,0.3445378151260504
12.031000000000006,0.35294117647058826
12.034999999999997,0.36134453781512604
12.063999999999993,0.3697478991596639
12.105999999999995,0.37815126050420167
12.120000000000005,0.3865546218487395
12.141999999999996,0.3949579831932773
12.155000000000001,0.40336134453781514
12.174000000000007,0.4117647058823529
12.194999999999993,0.42016806722689076
12.23399999999998,0.4369747899159664
12.234999999999985,0.44537815126050423
12.289999999999992,0.453781512605042
12.295999999999992,0.46218487394957986
12.324999999999989,0.47058823529411764
12.332000000000022,0.4789915966386555
12.34699999999998,0.48739495798319327
12.37899999999999,0.4957983193277311
12.437999999999988,0.5042016806722689
12.451999999999998,0.5126050420168067
12.460000000000008,0.5210084033613446
12.48999999999998,0.5294117647058824
12.506,0.5378151260504201
12.525999999999982,0.5462184873949579
12.605999999999995,0.5546218487394958
12.606000000000023,0.5630252100840336
12.667000000000002,0.5714285714285714
12.808999999999997,0.5798319327731093
12.814999999999998,0.5882352941176471
12.857,0.5966386554621849
12.920000000000016,0.6050420168067226
12.944000000000017,0.6134453781512605
13.027000000000015,0.6218487394957983
13.063999999999993,0.6302521008403361
13.082999999999998,0.6386554621848739
13.183000000000021,0.6470588235294118
13.280999999999977,0.6554621848739496
13.293999999999983,0.6638655462184874
13.341000000000008,0.6722689075630253
13.351000000000028,0.680672268907563
13.355999999999995,0.6890756302521008
13.360000000000014,0.6974789915966386
13.367999999999995,0.7058823529411765
13.373999999999995,0.7142857142857143
13.37700000000001,0.7226890756302521
13.384999999999991,0.7310924369747899
13.409999999999997,0.7394957983193278
13.414000000000016,0.7478991596638656
13.421999999999997,0.7563025210084033
13.469999999999999,0.7647058823529411
13.47399999999999,0.773109243697479
13.484000000000009,0.7815126050420168
13.501000000000005,0.7899159663865546
13.502999999999986,0.7983193277310925
13.507999999999981,0.8067226890756303
13.520999999999987,0.8151260504201681
13.555000000000007,0.8235294117647058
13.557999999999993,0.8319327731092437
13.558999999999997,0.8403361344537815
13.588999999999999,0.8487394957983193
13.596000000000004,0.8571428571428571
13.631,0.865546218487395
13.671999999999997,0.8739495798319328
13.712999999999994,0.8823529411764706
13.841999999999985,0.8907563025210085
13.850000000000023,0.8991596638655462
13.91500000000002,0.907563025210084
13.929000000000002,0.9159663865546218
13.932999999999993,0.9243697478991597
14.134999999999991,0.9327731092436975
14.151999999999987,0.9411764705882353
14.24199999999999,0.9495798319327731
14.29000000000002,0.957983193277311
14.34899999999999,0.9663865546218487
14.656000000000006,0.9747899159663865
14.788999999999987,0.9831932773109243
53.985,0.9915966386554622
55.172,1.0


==> figures/data/latency-optin-osaka-zurich.csv <==
-7.554000000000002,0.008403361344537815
-7.34099999999998,0.01680672268907563
-6.575999999999993,0.025210084033613446
-5.846000000000004,0.03361344537815126
-5.8230000000000075,0.04201680672268908
-5.341000000000008,0.05042016806722689
-5.075000000000017,0.058823529411764705
-4.889999999999986,0.06722689075630252
-4.5120000000000005,0.07563025210084033
-4.3700000000000045,0.08403361344537816
-4.280000000000001,0.09243697478991597
-3.2690000000000055,0.10084033613445378
-3.0039999999999907,0.1092436974789916
0,0.1092436974789916
5.882000000000005,0.11764705882352941
10.600999999999999,0.12605042016806722
10.728000000000009,0.13445378151260504
14.164000000000016,0.14285714285714285
18.045000000000016,0.15126050420168066
18.194999999999993,0.15966386554621848
18.47200000000001,0.16806722689075632
18.650999999999982,0.17647058823529413
18.907999999999987,0.18487394957983194
18.913999999999987,0.19327731092436976
18.917999999999978,0.20168067226890757
19.001000000000005,0.21008403361344538
19.065999999999974,0.2184873949579832
19.097999999999985,0.226890756302521
19.130999999999972,0.23529411764705882
19.186999999999983,0.24369747899159663
19.198999999999984,0.25210084033613445
19.219000000000023,0.2605042016806723
19.289999999999992,0.2689075630252101
19.307000000000016,0.2773109243697479
19.399999999999977,0.2857142857142857
19.428000000000026,0.29411764705882354
19.430999999999983,0.3025210084033613
19.478999999999985,0.31092436974789917
19.614000000000033,0.31932773109243695
19.619,0.3277310924369748
19.62899999999999,0.33613445378151263
19.673000000000002,0.3445378151260504
19.680000000000007,0.35294117647058826
19.704000000000008,0.36134453781512604
19.712999999999994,0.3697478991596639
19.715000000000003,0.37815126050420167
19.724999999999994,0.3865546218487395
19.741000000000014,0.3949579831932773
19.762999999999977,0.40336134453781514
19.782999999999987,0.4117647058823529
19.793999999999983,0.42016806722689076
19.798000000000002,0.42857142857142855
19.801999999999992,0.4369747899159664
19.80400000000003,0.44537815126050423
19.81099999999998,0.453781512605042
19.811999999999983,0.46218487394957986
19.903999999999968,0.47058823529411764
19.906000000000006,0.4789915966386555
19.920999999999992,0.48739495798319327
19.936000000000007,0.4957983193277311
19.944000000000017,0.5042016806722689
19.958,0.5126050420168067
20.001000000000005,0.5210084033613446
20.00400000000002,0.5294117647058824
20.009000000000015,0.5378151260504201
20.01599999999999,0.5462184873949579
20.016999999999967,0.5546218487394958
20.022999999999996,0.5630252100840336
20.03400000000002,0.5714285714285714
20.043999999999983,0.5798319327731093
20.062999999999988,0.5882352941176471
20.069999999999993,0.5966386554621849
20.081999999999994,0.6050420168067226
20.102000000000004,0.6134453781512605
20.10900000000001,0.6218487394957983
20.134999999999962,0.6302521008403361
20.136000000000024,0.6386554621848739
20.17700000000002,0.6470588235294118
20.192000000000007,0.6554621848739496
20.19399999999996,0.6638655462184874
20.194999999999993,0.6722689075630253
20.204000000000036,0.680672268907563
20.21399999999997,0.6890756302521008
20.23600000000002,0.6974789915966386
20.244999999999976,0.7058823529411765
20.27200000000002,0.7142857142857143
20.283999999999992,0.7226890756302521
20.315000000000026,0.7310924369747899
20.331000000000017,0.7394957983193278
20.350000000000023,0.7478991596638656
20.396000000000015,0.7563025210084033
20.405,0.7647058823529411
20.406000000000006,0.773109243697479
20.411,0.7815126050420168
20.442999999999984,0.7983193277310925
20.47200000000001,0.8067226890756303
20.52800000000002,0.8151260504201681
20.549000000000007,0.8235294117647058
20.561000000000007,0.8319327731092437
20.584000000000003,0.8403361344537815
20.650999999999982,0.8487394957983193
20.71399999999997,0.8571428571428571
20.733000000000004,0.865546218487395
20.74800000000002,0.8739495798319328
20.76599999999999,0.8823529411764706
20.822000000000003,0.8907563025210085
20.867999999999967,0.8991596638655462
20.87500000000003,0.907563025210084
20.89699999999999,0.9159663865546218
21.023999999999972,0.9243697478991597
21.03200000000001,0.9327731092436975
21.049000000000007,0.9411764705882353
21.099000000000018,0.9495798319327731
21.12100000000001,0.957983193277311
21.15500000000003,0.9663865546218487
21.409999999999968,0.9747899159663865
21.53200000000001,0.9831932773109243
76.25100000000003,0.9915966386554622
88.62900000000002,1.0


==> figures/data/latency-overhead-total.csv <==
0,0.0
0.443,0.0018148820326678765
0.445,0.003629764065335753
0.481,0.0054446460980036296
0.491,0.007259528130671506
0.492,0.009074410163339383
0.494,0.010889292196007259
0.497,0.012704174228675136
0.498,0.014519056261343012
0.5,0.016333938294010888
0.504,0.018148820326678767
0.507,0.019963702359346643
0.517,0.021778584392014518
0.524,0.025408348457350273
0.53,0.02722323049001815
0.531,0.030852994555353903
0.534,0.034482758620689655
0.535,0.036297640653357534
0.536,0.038112522686025406
0.54,0.041742286751361164
0.545,0.043557168784029036
0.546,0.047186932849364795
0.55,0.04900181488203267
0.553,0.050816696914700546
0.56,0.05263157894736842
0.5650000000000001,0.0544464609800363
0.5660000000000001,0.05807622504537205
0.5720000000000001,0.05989110707803993
0.5730000000000001,0.06170598911070781
0.577,0.06352087114337568
0.579,0.06533575317604355
0.582,0.07078039927404718
0.584,0.07441016333938294
0.586,0.07622504537205081
0.59,0.07985480943738657
0.591,0.08166969147005444
0.592,0.08348457350272233
0.594,0.0852994555353902
0.595,0.08711433756805807
0.599,0.09074410163339383
0.601,0.0925589836660617
0.602,0.09437386569872959
0.603,0.09618874773139746
0.605,0.09800362976406533
0.606,0.0998185117967332
0.608,0.10526315789473684
0.609,0.11070780399274047
0.61,0.11252268602540835
0.611,0.11433756805807622
0.612,0.1161524500907441
0.613,0.11796733212341198
0.616,0.11978221415607986
0.617,0.12159709618874773
0.618,0.12341197822141561
0.62,0.12522686025408347
0.621,0.12704174228675136
0.623,0.12885662431941924
0.624,0.1306715063520871
0.625,0.13430127041742287
0.626,0.1397459165154265
0.627,0.14156079854809436
0.628,0.147005444646098
0.629,0.15063520871143377
0.63,0.1542649727767695
0.631,0.1560798548094374
0.632,0.15789473684210525
0.633,0.16333938294010888
0.634,0.16696914700544466
0.635,0.16878402903811252
0.637,0.1705989110707804
0.638,0.17422867513611615
0.639,0.17785843920145192
0.64,0.17967332123411978
0.641,0.18148820326678766
0.642,0.1851179673321234
0.643,0.1869328493647913
0.646,0.19056261343012704
0.647,0.19237749546279492
0.648,0.19600725952813067
0.649,0.1996370235934664
0.65,0.20508166969147004
0.651,0.20689655172413793
0.652,0.20871143375680581
0.654,0.21234119782214156
0.656,0.22323049001814882
0.657,0.22686025408348456
0.658,0.22867513611615245
0.66,0.23411978221415608
0.661,0.2395644283121597
0.662,0.24682395644283123
0.664,0.25045372050816694
0.665,0.25226860254083483
0.666,0.2558983666061706
0.667,0.2595281306715064
0.668,0.2613430127041742
0.669,0.26678765880217786
0.67,0.27041742286751363
0.671,0.2776769509981851
0.672,0.279491833030853
0.673,0.2867513611615245
0.674,0.2885662431941924
0.675,0.29038112522686027
0.676,0.294010889292196
0.677,0.30127041742286753
0.678,0.30490018148820325
0.679,0.30671506352087113
0.68,0.3121597096188748
0.681,0.3139745916515426
0.682,0.3194192377495463
0.683,0.32123411978221417
0.684,0.3248638838475499
0.685,0.33030852994555354
0.686,0.33212341197822143
0.687,0.33575317604355714
0.6880000000000001,0.3393829401088929
0.6890000000000001,0.3448275862068966
0.6900000000000001,0.3502722323049002
0.6910000000000001,0.35208711433756806
0.6920000000000001,0.35571687840290384
0.6930000000000001,0.35934664246823955
0.6940000000000001,0.3684210526315789
0.6950000000000001,0.37568058076225047
0.6960000000000001,0.37749546279491836
0.6970000000000001,0.3811252268602541
0.6980000000000001,0.39019963702359345
0.6990000000000001,0.39201451905626133
0.7010000000000001,0.3938294010889292
0.7030000000000001,0.3992740471869328
0.704,0.4029038112522686
0.705,0.40834845735027225
0.706,0.41379310344827586
0.707,0.41742286751361163
0.709,0.4246823956442831
0.71,0.4283121597096189
0.712,0.4319419237749546
0.713,0.43738656987295826
0.714,0.44101633393829404
0.715,0.44283121597096187
0.716,0.44464609800362975
0.717,0.4482758620689655
0.718,0.4537205081669691
0.719,0.455535390199637
0.721,0.46098003629764067
0.722,0.4646098003629764
0.723,0.46823956442831216
0.724,0.47005444646098005
0.725,0.47186932849364793
0.726,0.4791288566243194
0.727,0.484573502722323
0.728,0.4863883847549909
0.729,0.4882032667876588
0.73,0.49183303085299457
0.733,0.4954627949183303
0.734,0.49909255898366606
0.735,0.5027223230490018
0.738,0.5063520871143375
0.741,0.5117967332123412
0.742,0.5136116152450091
0.743,0.5208711433756806
0.744,0.5281306715063521
0.748,0.52994555353902
0.749,0.5335753176043557
0.75,0.5390199637023594
0.751,0.5444646098003629
0.752,0.5462794918330308
0.754,0.5517241379310345
0.755,0.5535390199637024
0.757,0.5553539019963702
0.758,0.5571687840290381
0.761,0.558983666061706
0.762,0.5626134301270418
0.763,0.5662431941923775
0.765,0.5680580762250453
0.766,0.5698729582577132
0.768,0.5771324863883848
0.771,0.5807622504537205
0.772,0.5843920145190563
0.774,0.5862068965517241
0.775,0.588021778584392
0.777,0.5916515426497277
0.78,0.5934664246823956
0.782,0.5952813067150635
0.783,0.5970961887477314
0.785,0.5989110707803993
0.788,0.604355716878403
0.79,0.6061705989110708
0.792,0.6079854809437386
0.793,0.6098003629764065
0.796,0.6116152450090744
0.797,0.6134301270417423
0.798,0.6152450090744102
0.799,0.6188747731397459
0.8,0.6206896551724138
0.801,0.6243194192377496
0.802,0.6279491833030852
0.803,0.6297640653357531
0.807,0.6333938294010889
0.808,0.6442831215970962
0.8130000000000001,0.6460980036297641
0.8180000000000001,0.647912885662432
0.8200000000000001,0.6497277676950998
0.8250000000000001,0.6515426497277677
0.8270000000000001,0.6533575317604355
0.8290000000000001,0.6569872958257713
0.8300000000000001,0.6588021778584392
0.8320000000000001,0.662431941923775
0.835,0.6642468239564429
0.836,0.6660617059891107
0.837,0.6678765880217786
0.841,0.6696914700544465
0.843,0.6715063520871143
0.844,0.6733212341197822
0.846,0.6751361161524501
0.849,0.676950998185118
0.85,0.6805807622504537
0.851,0.6842105263157895
0.852,0.6860254083484574
0.856,0.6896551724137931
0.859,0.691470054446461
0.863,0.6932849364791288
0.871,0.6987295825771325
0.872,0.7005444646098004
0.876,0.7023593466424682
0.877,0.7041742286751361
0.881,0.705989110707804
0.889,0.7096188747731398
0.89,0.7114337568058077
0.891,0.7150635208711433
0.892,0.7168784029038112
0.896,0.7186932849364791
0.898,0.7241379310344828
0.9,0.7259528130671506
0.901,0.7295825771324864
0.904,0.7332123411978222
0.905,0.7368421052631579
0.906,0.7386569872958257
0.907,0.7404718693284936
0.91,0.7422867513611615
0.911,0.7441016333938294
0.916,0.7459165154264973
0.918,0.7477313974591652
0.92,0.7513611615245009
0.923,0.7531760435571688
0.926,0.7568058076225045
0.929,0.7604355716878403
0.93,0.7622504537205081
0.931,0.764065335753176
0.936,0.7658802177858439
0.9430000000000001,0.7695099818511797
0.9450000000000001,0.7713248638838476
0.9470000000000001,0.7731397459165155
0.9570000000000001,0.7749546279491834
0.9580000000000001,0.7767695099818511
0.967,0.778584392014519
0.97,0.7803992740471869
0.972,0.7822141560798548
0.975,0.7840290381125227
0.977,0.7858439201451906
0.981,0.7876588021778584
0.983,0.7894736842105263
0.984,0.7912885662431942
0.986,0.7931034482758621
0.988,0.79491833030853
0.99,0.7967332123411979
0.993,0.7985480943738656
0.995,0.8003629764065335
0.998,0.8021778584392014
0.999,0.8039927404718693
1.0010000000000001,0.8058076225045372
1.006,0.809437386569873
1.0070000000000001,0.8112522686025408
1.0110000000000001,0.8130671506352087
1.016,0.8166969147005445
1.022,0.8185117967332124
1.025,0.822141560798548
1.029,0.8239564428312159
1.039,0.8257713248638838
1.043,0.8275862068965517
1.045,0.8294010889292196
1.047,0.8312159709618875
1.052,0.8330308529945554
1.055,0.8348457350272233
1.058,0.838475499092559
1.061,0.8402903811252269
1.062,0.8421052631578947
1.068,0.8457350272232305
1.069,0.8475499092558983
1.071,0.8493647912885662
1.072,0.852994555353902
1.079,0.8548094373865699
1.082,0.8566243194192378
1.084,0.8584392014519057
1.094,0.8602540834845736
1.095,0.8656987295825771
1.097,0.867513611615245
1.098,0.8693284936479129
1.102,0.8711433756805808
1.104,0.8729582577132486
1.109,0.8747731397459165
1.115,0.8765880217785844
1.122,0.8784029038112523
1.127,0.8820326678765881
1.1300000000000001,0.8856624319419237
1.133,0.8874773139745916
1.141,0.8911070780399274
1.1420000000000001,0.8929219600725953
1.1520000000000001,0.8947368421052632
1.162,0.896551724137931
1.164,0.9019963702359347
1.165,0.9038112522686026
1.166,0.9056261343012704
1.176,0.9074410163339383
1.19,0.9092558983666061
1.197,0.911070780399274
1.2,0.9128856624319419
1.214,0.9147005444646098
1.215,0.9165154264972777
1.225,0.9183303085299456
1.236,0.9201451905626135
1.2530000000000001,0.9219600725952813
1.2610000000000001,0.9237749546279492
1.268,0.925589836660617
1.272,0.9274047186932849
1.274,0.9292196007259528
1.276,0.9310344827586207
1.2770000000000001,0.9346642468239564
1.287,0.9364791288566243
1.304,0.9382940108892922
1.312,0.9401088929219601
1.314,0.941923774954628
1.323,0.9437386569872959
1.332,0.9455535390199638
1.333,0.9473684210526315
1.347,0.9491833030852994
1.349,0.9509981851179673
1.355,0.9546279491833031
1.408,0.956442831215971
1.459,0.9582577132486388
1.502,0.9600725952813067
1.512,0.9637023593466425
1.5270000000000001,0.9655172413793104
1.555,0.9673321234119783
1.583,0.969147005444646
1.594,0.9709618874773139
1.612,0.9727767695099818
1.62,0.9745916515426497
1.688,0.9764065335753176
1.741,0.9782214156079855
1.747,0.9800362976406534
1.7590000000000001,0.9818511796733213
1.766,0.9836660617059891
1.818,0.985480943738657
1.829,0.9872958257713249
1.847,0.9891107078039928
1.85,0.9909255898366606
1.9140000000000001,0.9927404718693285
1.941,0.9945553539019963
1.942,0.9963702359346642
1.983,0.9981851179673321
1.986,1.0


==> figures/data/latency-overhead-vpn.csv <==
0,0.0
0.113,0.0018148820326678765
0.12,0.0054446460980036296
0.123,0.007259528130671506
0.125,0.010889292196007259
0.127,0.012704174228675136
0.13,0.016333938294010888
0.131,0.018148820326678767
0.132,0.019963702359346643
0.134,0.021778584392014518
0.135,0.023593466424682397
0.137,0.025408348457350273
0.138,0.02722323049001815
0.139,0.030852994555353903
0.14,0.032667876588021776
0.14100000000000001,0.034482758620689655
0.14200000000000002,0.036297640653357534
0.14300000000000002,0.041742286751361164
0.145,0.043557168784029036
0.146,0.056261343012704176
0.147,0.05807622504537205
0.148,0.06352087114337568
0.15,0.06533575317604355
0.152,0.06896551724137931
0.153,0.07078039927404718
0.154,0.07259528130671507
0.155,0.07622504537205081
0.157,0.0780399274047187
0.158,0.08348457350272233
0.16,0.09074410163339383
0.162,0.0925589836660617
0.163,0.09437386569872959
0.164,0.10163339382940109
0.166,0.10526315789473684
0.167,0.10707803992740472
0.168,0.11252268602540835
0.169,0.11978221415607986
0.17,0.12522686025408347
0.171,0.1306715063520871
0.17200000000000001,0.13793103448275862
0.17300000000000001,0.14337568058076225
0.17400000000000002,0.14882032667876588
0.17500000000000002,0.15245009074410162
0.176,0.16152450090744103
0.177,0.17604355716878403
0.178,0.17967332123411978
0.179,0.1869328493647913
0.18,0.19419237749546278
0.181,0.20508166969147004
0.182,0.20871143375680581
0.183,0.21415607985480944
0.184,0.2177858439201452
0.185,0.2250453720508167
0.186,0.23411978221415608
0.188,0.2413793103448276
0.19,0.25226860254083483
0.191,0.2558983666061706
0.192,0.26678765880217786
0.193,0.26860254083484575
0.194,0.2776769509981851
0.195,0.29038112522686027
0.197,0.29764065335753176
0.198,0.30671506352087113
0.199,0.32304900181488205
0.2,0.33212341197822143
0.201,0.3430127041742287
0.202,0.3484573502722323
0.203,0.35753176043557167
0.20400000000000001,0.3720508166969147
0.20500000000000002,0.37749546279491836
0.20600000000000002,0.38656987295825773
0.20700000000000002,0.39019963702359345
0.20800000000000002,0.39201451905626133
0.209,0.3938294010889292
0.21,0.4047186932849365
0.211,0.41560798548094374
0.212,0.42105263157894735
0.213,0.4301270417422868
0.214,0.43738656987295826
0.215,0.44646098003629764
0.216,0.455535390199637
0.217,0.46098003629764067
0.218,0.4646098003629764
0.219,0.47005444646098005
0.22,0.47186932849364793
0.221,0.47731397459165154
0.222,0.49183303085299457
0.223,0.5172413793103449
0.224,0.5245009074410163
0.225,0.5317604355716878
0.226,0.5372050816696915
0.227,0.5517241379310345
0.228,0.5644283121597096
0.229,0.5698729582577132
0.23,0.5807622504537205
0.231,0.588021778584392
0.232,0.5934664246823956
0.233,0.5989110707803993
0.234,0.6061705989110708
0.23500000000000001,0.6188747731397459
0.23600000000000002,0.6225045372050817
0.23700000000000002,0.6261343012704175
0.23800000000000002,0.6333938294010889
0.23900000000000002,0.6352087114337568
0.24,0.6406533575317604
0.241,0.6424682395644283
0.242,0.647912885662432
0.244,0.6569872958257713
0.245,0.662431941923775
0.246,0.6715063520871143
0.247,0.6805807622504537
0.248,0.6860254083484574
0.249,0.6896551724137931
0.25,0.691470054446461
0.252,0.6969147005444646
0.253,0.705989110707804
0.254,0.7114337568058077
0.255,0.7150635208711433
0.256,0.7223230490018149
0.257,0.7277676950998185
0.258,0.7332123411978222
0.259,0.73502722323049
0.26,0.7386569872958257
0.261,0.7459165154264973
0.262,0.7495462794918331
0.263,0.7586206896551724
0.264,0.764065335753176
0.265,0.7676950998185118
0.267,0.7731397459165155
0.268,0.778584392014519
0.269,0.7803992740471869
0.27,0.7840290381125227
0.271,0.7876588021778584
0.272,0.7894736842105263
0.273,0.7931034482758621
0.274,0.7985480943738656
0.275,0.8058076225045372
0.276,0.8076225045372051
0.277,0.8112522686025408
0.278,0.8166969147005445
0.28,0.8203266787658802
0.281,0.8239564428312159
0.28200000000000003,0.8275862068965517
0.28400000000000003,0.8294010889292196
0.28500000000000003,0.8312159709618875
0.28700000000000003,0.8330308529945554
0.28800000000000003,0.8348457350272233
0.291,0.8366606170598911
0.293,0.838475499092559
0.297,0.8421052631578947
0.298,0.8439201451905626
0.303,0.8457350272232305
0.304,0.8493647912885662
0.306,0.8548094373865699
0.308,0.8566243194192378
0.309,0.8584392014519057
0.31,0.8602540834845736
0.311,0.8620689655172413
0.314,0.8638838475499092
0.316,0.867513611615245
0.317,0.8711433756805808
0.318,0.8729582577132486
0.319,0.8765880217785844
0.323,0.8784029038112523
0.324,0.8802177858439202
0.325,0.8820326678765881
0.329,0.8838475499092558
0.331,0.8856624319419237
0.333,0.8874773139745916
0.334,0.8892921960072595
0.336,0.8929219600725953
0.342,0.8947368421052632
0.343,0.896551724137931
0.34400000000000003,0.8983666061705989
0.34700000000000003,0.9001814882032668
0.353,0.9038112522686026
0.355,0.9056261343012704
0.356,0.9074410163339383
0.369,0.9092558983666061
0.372,0.911070780399274
0.383,0.9128856624319419
0.384,0.9147005444646098
0.388,0.9165154264972777
0.392,0.9183303085299456
0.4,0.9201451905626135
0.404,0.9219600725952813
0.405,0.925589836660617
0.41100000000000003,0.9274047186932849
0.421,0.9292196007259528
0.424,0.9310344827586207
0.445,0.9328493647912885
0.452,0.9346642468239564
0.456,0.9364791288566243
0.459,0.9382940108892922
0.47500000000000003,0.9401088929219601
0.486,0.9437386569872959
0.501,0.9455535390199638
0.504,0.9491833030852994
0.514,0.9509981851179673
0.515,0.9528130671506352
0.524,0.9546279491833031
0.526,0.956442831215971
0.529,0.9582577132486388
0.543,0.9618874773139746
0.556,0.9637023593466425
0.5710000000000001,0.9655172413793104
0.5760000000000001,0.9673321234119783
0.58,0.969147005444646
0.588,0.9709618874773139
0.622,0.9727767695099818
0.63,0.9745916515426497
0.636,0.9764065335753176
0.638,0.9782214156079855
0.639,0.9800362976406534
0.64,0.9818511796733213
0.651,0.9836660617059891
0.657,0.985480943738657
0.682,0.9872958257713249
0.705,0.9891107078039928
0.71,0.9909255898366606
0.724,0.9927404718693285
0.778,0.9945553539019963
0.911,0.9963702359346642
0.914,0.9981851179673321
1.301,1.0


==> figures/data/simul_cdf_sbas_default.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0417057760468472,0.001,0.044339530127064625,0.001,0.04522211793054174,0.001,0.09150894495734159,0.001,0.07683610300794916,0.001
0.05669474539924594,0.002,0.16213186874772326,0.002,0.16279037184408887,0.002,0.1629024574775128,0.002,0.11376004379949013,0.002
0.08693518077020167,0.003,0.2567881861742371,0.003,0.2575727856082047,0.003,0.2576848712416286,0.003,0.13565311026159102,0.003
0.10080074043949572,0.004,0.26147810858143605,0.004,0.26209457092819616,0.004,0.26219264448336255,0.004,0.15815377687049964,0.004
0.15640680626804587,0.005,0.3060918541765909,0.005,0.3070305713565164,0.005,0.3071426569899403,0.005,0.1854072018146918,0.005
0.16265212270764398,0.006,0.3106453330344383,0.006,0.311149718384846,0.006,0.31124779331409197,0.006,0.19060850945232102,0.006
0.17469643007375418,0.007,0.31389141856392294,0.007,0.3197013001569155,0.007,0.37176002465883934,0.007,0.22066494310143359,0.007
0.19432017390084846,0.008,0.31832828962116116,0.008,0.3197663014543111,0.008,0.37619087648509303,0.008,0.2310369108352612,0.008
0.19520020174283392,0.009,0.3183932524448679,0.009,0.32691176058508703,0.009,0.3762574606999748,0.009,0.23123820320584,0.009
0.19872666844297354,0.01,0.3255387115756438,0.01,0.3281306918485723,0.01,0.3837391767310225,0.01,0.23366813882808363,0.01
0.20354813827922305,0.011,0.3267576428391291,0.011,0.37164793902541543,0.011,0.3842855941939642,0.011,0.23956531777079265,0.011
0.2054298896352494,0.012,0.3393252444867879,0.012,0.3784851626642755,0.012,0.3855045254574495,0.012,0.24022245579875628,0.012
0.2066218850355495,0.013,0.34679294981365766,0.013,0.38566505085600605,0.013,0.39065499124343256,0.013,0.24233888530605358,0.013
0.20868321814587917,0.014,0.3580715666769412,0.014,0.3905429071803853,0.014,0.3920535739303427,0.014,0.24312271222291862,0.014
0.2186081058355289,0.015,0.3695183119903606,0.015,0.4054697789110881,0.015,0.405553843136156,0.015,0.2433694164778499,0.015
0.22131377443693379,0.016,0.37072323254966794,0.016,0.40562389665704596,0.016,0.4057219715862919,0.016,0.24732231597624751,0.016
0.23687714626112552,0.017,0.3714517891669235,0.017,0.4150110684563006,0.017,0.41508112197719055,0.017,0.24886298846857116,0.017
0.24254961082673024,0.018,0.37215232437582313,0.018,0.4154033681732844,0.018,0.41550144310253034,0.018,0.2505068798938592,0.018
0.24750199700099498,0.019,0.37401574803149606,0.019,0.4166444833625219,0.019,0.42067139294420935,0.019,0.25729947942483516,0.019
0.2520124533699829,0.02,0.3781208843556477,0.02,0.4190122591943958,0.02,0.4207414464650993,0.02,0.2593959732803419,0.02
0.25773788654372065,0.021,0.3842521891418564,0.021,0.42057331801496345,0.021,0.42211449547454255,0.021,0.2647113581568304,0.021
0.257828049224904,0.022,0.384565808277524,0.022,0.4206433715358534,0.022,0.4237397371591896,0.022,0.2695285233070928,0.022
0.2603179498682218,0.023,0.38474039620051,0.023,0.4220164205452966,0.023,0.4245243365931572,0.023,0.2696827494574901,0.023
0.26050078510542846,0.024,0.39483565443999213,0.024,0.4223806988539244,0.024,0.42535901926444836,0.024,0.2717969284919274,0.024
0.261426087931808,0.025,0.3949197186650601,0.025,0.4236276515257657,0.025,0.42804102334183314,0.025,0.2718903249416099,0.025
0.2633475913330061,0.026,0.3963207890828593,0.026,0.42441225095973323,0.026,0.43667161711547625,0.026,0.2740643993846675,0.026
0.26426759003546746,0.027,0.3995796847635727,0.027,0.42947011516798833,0.027,0.44482584694706756,0.027,0.27458294351782264,0.027
0.26802389164633633,0.028,0.4019110600498781,0.028,0.4365595314820523,0.028,0.45108863171463,0.028,0.27549264540133894,0.028
0.2692129791856472,0.029,0.40214924202090396,0.029,0.4384369658419032,0.029,0.45679859894921193,0.029,0.2761689457778762,0.029
0.27078045017880936,0.03,0.403900580043153,0.03,0.45101857819374,0.03,0.4604337714013506,0.03,0.28193114113138346,0.03
0.27221092490007714,0.031,0.4057219715862919,0.031,0.4517611455151736,0.031,0.4698909967214952,0.031,0.28380078670485337,0.031
0.27250543440151465,0.032,0.40584806792389383,0.032,0.4532883122705747,0.032,0.47052147840950487,0.032,0.2853202124646712,0.032
0.2736413996213449,0.033,0.4088291746641075,0.033,0.4561184745145291,0.033,0.4735898226244851,0.033,0.28624939955702544,0.033
0.2744407825538181,0.034,0.4104716003026312,0.034,0.45672854640980737,0.034,0.47390542907180383,0.034,0.28676344823390326,0.034
0.2912839211836477,0.035,0.41083012259194396,0.035,0.4588785832375935,0.035,0.4752290750133102,0.035,0.28721283731468267,0.035
0.2972021597363439,0.036,0.41096197494886094,0.036,0.4645529184296803,0.036,0.4763919634600835,0.036,0.28728564241462573,0.036
0.29770703316737956,0.037,0.41569176882661996,0.037,0.4645529184296803,0.037,0.4767562417687113,0.037,0.2878163787664103,0.037
0.2999088934052842,0.038,0.41822053487622757,0.038,0.46462297195057023,0.038,0.47723260571076304,0.038,0.28843648364146673,0.038
0.3000210363929598,0.039,0.4201330998248686,0.039,0.4704093927760809,0.039,0.4791252206562246,0.039,0.2886958619689002,0.039
0.30505574644134353,0.04,0.42264690223330625,0.04,0.47351976910359517,0.04,0.4801468321797854,0.04,0.2917431212993294,0.04
0.3060654933034149,0.041,0.4234315016672738,0.041,0.47629388853083754,0.041,0.48720822708549333,0.041,0.29261753849805916,0.041
0.30607951756538815,0.042,0.42401995124274944,0.042,0.47668618824782133,0.042,0.48787390542907183,0.042,0.2934557979130241,0.042
0.307383773928897,0.043,0.4286434836214868,0.043,0.4771625521898731,0.043,0.48866534032000447,0.043,0.29391151247805053,0.043
0.3102306991094594,0.044,0.42948412587216633,0.044,0.47908319089915663,0.044,0.48879143665760644,0.044,0.2945464090693561,0.044
0.31126849449547717,0.045,0.42962423291394625,0.045,0.4800767786588954,0.045,0.4935270546697677,0.045,0.29638747666613374,0.045
0.3160610862583966,0.046,0.43225824529940876,0.046,0.480679238938549,0.046,0.4978353765323993,0.046,0.29703960691322,0.046
0.321849234393404,0.047,0.43570487852719475,0.047,0.48257068400257797,0.047,0.5003432574430823,0.047,0.29747678562969687,0.047
0.3232564009086065,0.048,0.43780648415389356,0.048,0.48776182136602453,0.048,0.5014010704177992,0.048,0.29754959882792453,0.048
0.3277890750999229,0.049,0.4454983607476112,0.049,0.4886793510241825,0.049,0.5025779695687506,0.049,0.2978782479976779,0.049
0.329177477035271,0.05,0.44759996637431,0.05,0.49341496903634374,0.05,0.5037548687197019,0.05,0.2998754378988809,0.05
0.32931771965500317,0.051,0.4486227477793034,0.051,0.49448686514886164,0.051,0.5038949757614818,0.051,0.3000582038302876,0.051
0.3306748896208564,0.052,0.44974360411354275,0.052,0.4960981828880452,0.052,0.5169949841679042,0.052,0.3002067777282285,0.052
0.331210995021387,0.053,0.45742147000308236,0.053,0.4970297307142657,0.053,0.5194888895115869,0.053,0.3022588042334895,0.053
0.3323189117172709,0.054,0.4639924902625606,0.054,0.49772329246935204,0.054,0.5195309216241208,0.054,0.3038724893928392,0.054
0.3521659890649096,0.055,0.4639924902625606,0.055,0.5036708044946339,0.055,0.5195869644408327,0.055,0.30755898498490136,0.055
0.3618753942112271,0.056,0.46423067223358644,0.056,0.5038109115364138,0.056,0.5209039706335641,0.056,0.30856301080050635,0.056
0.3674637122221443,0.057,0.4690083223582817,0.057,0.5079783135568289,0.057,0.5209039706335641,0.057,0.30902606147702005,0.057
0.3693990603744478,0.058,0.47594362092638776,0.058,0.5099756213747303,0.058,0.5283642732049036,0.058,0.30950936789001887,0.058
0.37071865014855093,0.059,0.4778070445820607,0.059,0.5133942331941603,0.059,0.5319584162299997,0.059,0.31145818581902757,0.059
0.37117591827010665,0.06,0.4785227941382499,0.06,0.513415061295972,0.06,0.5319584162299997,0.06,0.3128832887829047,0.06
0.3721494148153339,0.061,0.48020287499649733,0.061,0.5180878190937876,0.061,0.536722055650517,0.061,0.31331102336615096,0.061
0.3746021062078443,0.062,0.4926023481940202,0.062,0.5193768038781629,0.062,0.538431361560232,0.062,0.3147819634778269,0.062
0.3758922936680457,0.063,0.49392644483362524,0.063,0.5194468573990528,0.063,0.5474122229383249,0.063,0.3164831571397546,0.063
0.3758922936680457,0.064,0.49660940958892597,0.064,0.5195589430324768,0.064,0.5496119034942696,0.064,0.31769057989969557,0.064
0.375893182391347,0.065,0.4968756129683078,0.065,0.5215460480233112,0.065,0.5530633117110554,0.065,0.319333786843156,0.065
0.3765093611948671,0.066,0.5077479194104295,0.066,0.5230335976686188,0.066,0.5531145795387676,0.066,0.321065574495305,0.066
0.38356433146012303,0.067,0.5077479194104295,0.067,0.5230756297811529,0.067,0.5561969344579258,0.067,0.32175283248022357,0.067
0.38522671525685054,0.068,0.5121260945709282,0.068,0.5253453638579875,0.068,0.5571636730462073,0.068,0.3220395268490905,0.068
0.3857934226211346,0.069,0.5124343257443082,0.069,0.5253453638579875,0.069,0.5614229271163169,0.069,0.32246255794255674,0.069
0.39121963527284453,0.07,0.5130859977022445,0.07,0.5275921489513723,0.07,0.5614229271163169,0.07,0.3242634561088348,0.07
0.3985639357136847,0.071,0.5158601171294869,0.071,0.5279159369527145,0.071,0.562852018942472,0.071,0.3265530583674338,0.071
0.40081028416020636,0.072,0.5176795270516377,0.072,0.5282802101576182,0.072,0.5676857118838793,0.072,0.32726904831555487,0.072
0.4064614651778584,0.073,0.5177095300809819,0.073,0.5283296438478998,0.073,0.568134377495412,0.073,0.32884724788027986,0.073
0.4099004347216379,0.074,0.519166643315493,0.074,0.5285117830022137,0.074,0.5685683862470928,0.074,0.3302457641160476,0.074
0.4108770650436148,0.075,0.5205116709165802,0.075,0.536637991425449,0.075,0.5686384397679828,0.075,0.3305880967102368,0.075
0.412734029871678,0.076,0.5211117648706957,0.076,0.5382449356980752,0.076,0.5731237478810295,0.076,0.3328765124254461,0.076
0.4137147665124106,0.077,0.5222209768262953,0.077,0.5383192759268081,0.077,0.5733940455341506,0.077,0.33448063018044055,0.077
0.41692605367207874,0.078,0.5232017261187547,0.078,0.543629332810267,0.078,0.5736402611595259,0.078,0.3345154549322382,0.078
0.4171680199699889,0.079,0.5260923775234306,0.079,0.545548799282652,0.079,0.5767646481912181,0.079,0.3345389658125809,0.079
0.4217218803011398,0.08,0.5271858669916922,0.08,0.5530725474262337,0.08,0.5780308761312376,0.08,0.3353694844450357,0.08
0.42403465971229076,0.081,0.5276637478108581,0.081,0.5567713733292236,0.081,0.5818505338078291,0.081,0.3357672195027281,0.081
0.42582074691124294,0.082,0.5294645108863172,0.082,0.5567713733292236,0.082,0.5829153473253565,0.082,0.33594936414299315,0.082
0.4295188155459593,0.083,0.5421161767590439,0.083,0.5571356516378513,0.083,0.5845826211225377,0.083,0.3375594317842363,0.083
0.43372582001682086,0.084,0.5439936111188949,0.084,0.562823997534116,0.084,0.585246935201401,0.084,0.3380755588532891,0.084
0.4349063880513288,0.085,0.5439936111188949,0.085,0.5641830358393813,0.085,0.5864880768907446,0.085,0.33896232387130765,0.085
0.4351283129995793,0.086,0.5451004567489562,0.086,0.568162075825931,0.086,0.5865301090032785,0.086,0.34061380832378785,0.086
0.4356997687294134,0.087,0.5503404601115252,0.087,0.5694991243432574,0.087,0.5917541082360852,0.087,0.34127737961720217,0.087
0.43659681827738456,0.088,0.5518956482752824,0.088,0.5712164093367332,0.088,0.5933112898254266,0.088,0.34162777318552456,0.088
0.4419400056069526,0.089,0.5524221792608781,0.089,0.5720430408832348,0.089,0.5949225208058957,0.089,0.3420626526693718,0.089
0.44389751356809287,0.09,0.5529604617928097,0.09,0.5796088211393504,0.09,0.596985234372811,0.09,0.3433399670700086,0.09
0.4448634553916896,0.091,0.5563650629080618,0.091,0.5884775968840193,0.091,0.5980889399501219,0.091,0.3439544918355326,0.091
0.4475422480891943,0.092,0.5566172555832656,0.092,0.5900608064561325,0.092,0.6024883010620113,0.092,0.344008044029283,0.092
0.44800504873431035,0.093,0.5582206654991243,0.093,0.5917260895756574,0.093,0.6108106593437386,0.093,0.3444721851655321,0.093
0.45532821943934143,0.094,0.561140999775835,0.094,0.5948804886933617,0.094,0.61661646234676,0.094,0.3453521085140455,0.094
0.455335857523489,0.095,0.5630621795051419,0.095,0.5954689382688374,0.095,0.617129486928013,0.095,0.34617557043330344,0.095
0.45911226421709556,0.096,0.5647294533023229,0.096,0.5980609185417659,0.096,0.618880824950262,0.096,0.34629191851893193,0.096
0.46013456686291,0.097,0.5691068301225919,0.097,0.6009891557149662,0.097,0.6248406304728547,0.097,0.3464813394674985,0.097
0.46013456686291,0.098,0.5707260346905035,0.098,0.6107826379353827,0.098,0.6267968728108275,0.098,0.3475779695873375,0.098
0.46013456686291,0.099,0.5708661417322834,0.099,0.6113710875108583,0.099,0.6270910975985653,0.099,0.34788788140465077,0.099
0.4616947347773699,0.1,0.5776893546669656,0.1,0.612029590607224,0.1,0.6292207246336201,0.1,0.34874802128918253,0.1
0.4616947347773699,0.101,0.5800947070525933,0.101,0.6120490367775832,0.101,0.6311645370993051,0.101,0.3494478505689696,0.101
0.46291283921183646,0.102,0.58771032685599,0.102,0.613528735954269,0.102,0.6368145262980918,0.102,0.34951111807335744,0.102
0.46825129715327446,0.103,0.5877161030009247,0.103,0.6181102362204725,0.103,0.6375213651265096,0.103,0.3510917099263974,0.103
0.469224620303757,0.104,0.5897805923725726,0.104,0.6192871353714238,0.104,0.6386078964328747,0.104,0.3513662761086409,0.104
0.46944814529135404,0.105,0.5946142853139799,0.105,0.6199736598761454,0.105,0.6400790203715638,0.105,0.352229221935372,0.105
0.47141154196760393,0.106,0.5950486171434977,0.106,0.6253642681013226,0.106,0.6427800893820311,0.106,0.35543495694685867,0.106
0.47374619687898717,0.107,0.597850757979096,0.107,0.6261804018269959,0.107,0.6462157088015243,0.107,0.35711134054075644,0.107
0.475629074087054,0.108,0.6007369630397624,0.108,0.6283800823829405,0.108,0.6480090789363073,0.108,0.35729431549833196,0.108
0.4761070873201552,0.109,0.6026284081037913,0.109,0.6291927032252641,0.109,0.6533471572281223,0.109,0.3576559537732684,0.109
0.4814389054001009,0.11,0.6048502339656476,0.11,0.631098158993471,0.11,0.6543138958164038,0.11,0.3589364049442374,0.11
0.48240656335460347,0.111,0.6075601759744444,0.111,0.6319808333566845,0.111,0.6565415977807044,0.111,0.35912757612688756,0.111
0.4830931419278865,0.112,0.6077703365371143,0.112,0.6368005155939137,0.112,0.6584330428447334,0.112,0.35912757612688756,0.112
0.48498106857383255,0.113,0.610040070613949,0.113,0.6375073552074869,0.113,0.6635329391655225,0.113,0.35912757612688756,0.113
0.4857303134422551,0.114,0.6103623168100428,0.114,0.6375824822426764,0.114,0.6639112281783283,0.114,0.359235283055018,0.114
0.4857303134422551,0.115,0.6129823184913273,0.115,0.6400369882590299,0.115,0.6645417098663379,0.115,0.36088361447568584,0.115
0.486641890470514,0.116,0.6163028553815115,0.116,0.6406236866436917,0.116,0.6680303752066579,0.116,0.3611608192986074,0.116
0.4880278136039926,0.117,0.6165270266483593,0.117,0.645479889606478,0.117,0.6681284501359038,0.117,0.36181652341334747,0.117
0.49263045703787844,0.118,0.6177879900243787,0.118,0.6457402244420472,0.118,0.6749562171628721,0.118,0.3619597359577744,0.118
0.49602423324498296,0.119,0.620241814590134,0.119,0.6457451875928157,0.119,0.6751758343374338,0.119,0.3619891744995096,0.119
0.5003295701563705,0.12,0.621625408033175,0.12,0.6473505758399417,0.12,0.6753439627875697,0.12,0.3621468973155433,0.12
0.5051488616462346,0.121,0.622411522403116,0.121,0.6483873679491131,0.121,0.6770812901056407,0.121,0.364250922708695,0.121
0.5085477876726737,0.122,0.6229719505702357,0.122,0.6507271555468378,0.122,0.6780760501022781,0.122,0.3690101961080146,0.122
0.509683752892504,0.123,0.625900187743436,0.123,0.6581388180569956,0.123,0.6782021464398801,0.123,0.3691336561659932,0.123
0.5101319609025509,0.124,0.6280858575952027,0.124,0.6589234174909631,0.124,0.6791688850281615,0.124,0.3694373813784436,0.124
0.5125166538110932,0.125,0.6288844677333483,0.125,0.6638691960657943,0.125,0.6797153024911032,0.125,0.3709327493326875,0.125
0.5216379189454494,0.126,0.6306638271639533,0.126,0.6651721915543475,0.126,0.6805839661501387,0.126,0.3709357839961182,0.126
0.5226281466937802,0.127,0.6345027601087231,0.127,0.6669795723933085,0.127,0.6826015075517695,0.127,0.37140689597355936,0.127
0.5227951590963272,0.128,0.639840838400538,0.128,0.6677081290105641,0.128,0.6831339143105333,0.128,0.37440693539774667,0.128
0.5254802972935072,0.129,0.6406725043782837,0.129,0.6681144394317259,0.129,0.6833160534648471,0.129,0.3744748559092522,0.129
0.5307192842217454,0.13,0.644569283142573,0.13,0.6690951887241853,0.13,0.6835402247316951,0.13,0.3747467366238703,0.13
0.5323568575233023,0.131,0.644982766833861,0.131,0.6710987194216381,0.131,0.685375626979012,0.131,0.3754839770564594,0.131
0.5325952914798207,0.132,0.644982766833861,0.132,0.673032196598201,0.132,0.6858379802168857,0.132,0.37607614274310713,0.132
0.5349798853394261,0.133,0.644982766833861,0.133,0.6736066354694987,0.133,0.6873091041555749,0.133,0.37687290813541335,0.133
0.5360146918633993,0.134,0.6471544259814498,0.134,0.6749562171628721,0.134,0.6919929947460596,0.134,0.37805383142800003,0.134
0.5364232839838493,0.135,0.6502367809006081,0.135,0.6782436919455848,0.135,0.6925911396306779,0.135,0.3789367703281502,0.135
0.5373741340139679,0.136,0.6525905792025107,0.136,0.6789587244654917,0.136,0.6952671841286743,0.136,0.37945606790015923,0.136
0.5387062863550354,0.137,0.6526746434275786,0.137,0.6791408636198055,0.137,0.6965591638880327,0.137,0.38168661392603864,0.137
0.5420441477575519,0.138,0.6544448336252189,0.138,0.6796872810827472,0.138,0.6977529349135636,0.138,0.3820649474487952,0.138
0.5423652778556608,0.139,0.6554207414464651,0.139,0.6825734861434136,0.139,0.7003390590411074,0.139,0.3831532618532817,0.139
0.542500525909824,0.14,0.6558690839801609,0.14,0.6833160534648471,0.14,0.7012917869252109,0.14,0.38328129593589527,0.14
0.5426736948354175,0.141,0.6611511194552638,0.141,0.683498192619161,0.141,0.7015159581920587,0.141,0.38444631469734053,0.141
0.5430353139013453,0.142,0.6613940455341506,0.142,0.6857959481043517,0.142,0.7015579903045928,0.142,0.38738275243351944,0.142
0.5432034753363228,0.143,0.6629024574775129,0.143,0.6858984238178634,0.143,0.7015720010087707,0.143,0.38739778738979935,0.143
0.5432624908876802,0.144,0.6640653459242861,0.144,0.6872810827472189,0.144,0.7021604505842464,0.144,0.3874956980301342,0.144
0.5440011219409578,0.145,0.6648639560624316,0.145,0.6879956286602965,0.145,0.7022710396906566,0.145,0.38827957912030875,0.145
0.5442574673958771,0.146,0.6655224591587974,0.146,0.6893126348530277,0.146,0.7022752108492812,0.146,0.38878020170506483,0.146
0.5450416987875815,0.147,0.6665172191554347,0.147,0.6897609773867235,0.147,0.704192992533027,0.147,0.3887954263333542,0.147
0.5486151041301451,0.148,0.6680724073191918,0.148,0.6925631182223219,0.148,0.7049065486031328,0.148,0.3891209365670358,0.148
0.5526821401023772,0.149,0.6687309104155574,0.149,0.6952952055370303,0.149,0.7066718973295598,0.149,0.38929696218926085,0.149
0.5528935120282622,0.15,0.6753719841959257,0.15,0.6954353125788102,0.15,0.7074845181718833,0.15,0.3895638337350898,0.15
0.5534292283535217,0.151,0.6772213971474206,0.151,0.6965591638880327,0.151,0.7111413119623392,0.151,0.3896022999284846,0.151
0.5540627717162651,0.152,0.6784263177067279,0.152,0.6976490038389329,0.152,0.7113794939333651,0.152,0.3910401747130584,0.152
0.555792276964048,0.153,0.6787065317902877,0.153,0.6987838708773503,0.153,0.7132289068848601,0.153,0.39186413755710775,0.153
0.5559808209959624,0.154,0.6788186174237117,0.154,0.6996245131280299,0.154,0.7144478381483453,0.154,0.3926510035108601,0.154
0.5568500448631674,0.155,0.6790848208030935,0.155,0.7001709305909715,0.155,0.7167175722251801,0.155,0.3939027867961612,0.155
0.5572041623425799,0.156,0.6797153024911032,0.156,0.7003110376327514,0.156,0.7178384285594194,0.156,0.3943766651359279,0.156
0.5578367621503447,0.157,0.68183091882198,0.157,0.7008714657998711,0.157,0.7208086978451537,0.157,0.3945885464845487,0.157
0.5593576888016268,0.158,0.6819710258637599,0.158,0.7012637655168549,0.158,0.7212430296746715,0.158,0.3946949999667481,0.158
0.5626253418413856,0.159,0.6833020427606692,0.159,0.7014739260795247,0.159,0.7213270938997394,0.159,0.39482963069547783,0.159
0.5628918028188766,0.16,0.6859220444419537,0.16,0.7036035531145796,0.16,0.7213270938997394,0.16,0.39504872315916467,0.16
0.5631869672498878,0.161,0.6865525261299633,0.161,0.7050046235323787,0.161,0.7213270938997394,0.161,0.39605434172157916,0.161
0.5634667975597785,0.162,0.6877434359850926,0.162,0.7052147840950486,0.162,0.7215512651665873,0.162,0.3962057657861035,0.162
0.5636195441930872,0.163,0.6883038641522123,0.163,0.706335640429288,0.163,0.7215792865749433,0.163,0.39628728663682955,0.163
0.5640619302723473,0.164,0.6910219407627427,0.164,0.7068680471880516,0.164,0.7230363998094544,0.164,0.3966355774944512,0.164
0.564524724427117,0.165,0.6912601227337686,0.165,0.7105668730910416,0.165,0.7231204640345223,0.165,0.397766555544049,0.165
0.5648271509711802,0.166,0.6914702832964384,0.166,0.7132008854765041,0.166,0.723610838680752,0.166,0.3988038594968646,0.166
0.567290165175692,0.167,0.6919326365343123,0.167,0.7139994956146496,0.167,0.7245355451564995,0.167,0.39911260603168874,0.167
0.569609424304046,0.168,0.6919606579426681,0.168,0.7146439880068373,0.168,0.7245355451564995,0.168,0.39994130495155955,0.168
0.5701002734731084,0.169,0.6922128506178721,0.169,0.7149522234987531,0.169,0.7245355451564995,0.169,0.4000671422876766,0.169
0.5704596412556053,0.17,0.6933477176562894,0.17,0.715162384061423,0.17,0.7245355451564995,0.17,0.40021162588806636,0.17
0.5740990043472164,0.171,0.6956174517331241,0.171,0.715162384061423,0.171,0.7272574430823118,0.171,0.400568428261055,0.171
0.5761307061215903,0.172,0.6956485191515593,0.172,0.715162384061423,0.172,0.7280101997926416,0.172,0.40081098394737025,0.172
0.5767337493864385,0.173,0.6970045114467454,0.173,0.7171799254630538,0.173,0.730644212178104,0.173,0.4008858696870098,0.173
0.577611710107539,0.174,0.6971025863759912,0.174,0.7209488048869336,0.174,0.7313307366828257,0.174,0.401690467129075,0.174
0.5778697146062688,0.175,0.6999187379157676,0.175,0.7225180037548687,0.175,0.7314288116120716,0.175,0.4020546286427015,0.175
0.5793843348993759,0.176,0.6999187379157676,0.176,0.7225180037548687,0.176,0.7326897749880908,0.176,0.40243789653187906,0.176
0.5806044456910455,0.177,0.7008714657998711,0.177,0.7225180037548687,0.177,0.7353068915757177,0.177,0.40422885691278987,0.177
0.5841277407054337,0.178,0.700927508616583,0.178,0.7226721215008266,0.178,0.7358842155406731,0.178,0.4044301868044373,0.178
0.5857373255732418,0.179,0.701081626362541,0.179,0.7239330848768459,0.179,0.7404657158068765,0.179,0.4045937810717968,0.179
0.587069630460697,0.18,0.7016000224171267,0.18,0.7239330848768459,0.18,0.7405217586235884,0.18,0.40505364071317895,0.18
0.5877156079091291,0.181,0.7016000224171267,0.181,0.7239330848768459,0.181,0.743001653263093,0.181,0.4079376950052358,0.181
0.5881354743706613,0.182,0.7016000224171267,0.182,0.7239330848768459,0.182,0.7431697817132289,0.182,0.40821816243736647,0.182
0.5886460188158098,0.183,0.7027068680471881,0.183,0.7245495558606776,0.183,0.74469694846863,0.183,0.4096394835452348,0.183
0.5907019143117593,0.184,0.7027348894555441,0.184,0.7252641017737551,0.184,0.7456776977610895,0.184,0.4105787910352932,0.184
0.5911416357137851,0.185,0.7032112533975957,0.185,0.725460251632247,0.185,0.7458037940986914,0.185,0.4117072277099299,0.185
0.5915605542155158,0.186,0.7039678314232073,0.186,0.7257583187390543,0.186,0.7469386611371087,0.186,0.41191367047384264,0.186
0.5923537411151145,0.187,0.7054949981786085,0.187,0.7271695575419621,0.187,0.7483817636674419,0.187,0.4128633666259643,0.187
0.5931987098583649,0.188,0.7056771373329224,0.188,0.727351696696276,0.188,0.749964973239555,0.188,0.4132734160953231,0.188
0.593894178855404,0.189,0.7057471908538123,0.189,0.7275478465547679,0.189,0.7500770588729789,0.189,0.413518126718161,0.189
0.5945305378304466,0.19,0.7059293300081262,0.19,0.7300277411942724,0.19,0.7501050802813349,0.19,0.41353296580848564,0.19
0.5950638059178236,0.191,0.706265586908398,0.191,0.732661753579735,0.191,0.7511138509821503,0.191,0.4146395132611224,0.191
0.5951058757537512,0.192,0.7065177795836018,0.192,0.7338946955473982,0.192,0.7528791997085773,0.192,0.41503651731527996,0.192
0.5951058757537512,0.193,0.7066578866253818,0.193,0.7357300977947152,0.193,0.7528791997085773,0.193,0.4152811456479373,0.193
0.5956933774463075,0.194,0.7073713997534461,0.194,0.7366267828621067,0.194,0.7528791997085773,0.194,0.4164975309693078,0.194
0.5958210629645211,0.195,0.7078768178888671,0.195,0.7393448594726371,0.195,0.7539860453386387,0.195,0.4165715201721821,0.195
0.5979524577519109,0.196,0.707932860705579,0.196,0.7394009022893491,0.196,0.7560736402611595,0.196,0.41714966403588527,0.196
0.5986404092788563,0.197,0.7105528623868635,0.197,0.7401154482024267,0.197,0.7570824109619749,0.197,0.4202803580768085,0.197
0.5988728287232402,0.198,0.7106970227670754,0.198,0.7401574803149606,0.198,0.7572645501162888,0.198,0.42042316584190603,0.198
0.5996101965843125,0.199,0.7117577829461709,0.199,0.7418708583757128,0.199,0.7579790960293664,0.199,0.42083453908181473,0.199
0.6001374050082724,0.2,0.7119399221004847,0.2,0.7426934177711771,0.2,0.7580631602544344,0.2,0.4211101045989062,0.2
0.6004707596603805,0.201,0.7127805643511643,0.201,0.7436461456552806,0.201,0.7582312887045702,0.201,0.4214831442660406,0.201
0.6011771300448431,0.202,0.7129767142096561,0.202,0.7441645417098663,0.202,0.7585810754013842,0.202,0.42171634657451296,0.202
0.6037164294229016,0.203,0.7138733992770476,0.203,0.7466164149410149,0.203,0.7590158881385378,0.203,0.4223693398554811,0.203
0.6038383895026075,0.204,0.7148541485695071,0.204,0.7477793033877883,0.204,0.7591139630677838,0.204,0.42567251415510876,0.204
0.604926163588982,0.205,0.7149522234987531,0.205,0.7477933140919663,0.205,0.7597444447557934,0.205,0.4259160218963665,0.205
0.6062232812390497,0.206,0.7149522234987531,0.206,0.7483817636674419,0.206,0.7601647658811331,0.206,0.4264363740730278,0.206
0.6072926162260711,0.207,0.7149522234987531,0.207,0.7484237957799759,0.207,0.7601927872894891,0.207,0.42650254128885356,0.207
0.6080916265963859,0.208,0.7149522234987531,0.208,0.7489141704262057,0.208,0.7604449799646931,0.208,0.4265641696348055,0.208
0.6081621204684103,0.209,0.7161991761705944,0.209,0.7492504273264774,0.209,0.7618040182699582,0.209,0.42702067890007334,0.209
0.6082399103139013,0.21,0.718426878134895,0.21,0.7496567377476392,0.21,0.7618040182699582,0.21,0.4279220383593705,0.21
0.6088906328830092,0.211,0.7208126094570928,0.211,0.7499229411270211,0.211,0.7626866926331718,0.211,0.4281978285117924,0.211
0.6091718673304818,0.212,0.7212205270457698,0.212,0.751716311261804,0.212,0.7642418807969289,0.212,0.42830810309276046,0.212
0.6107372199321387,0.213,0.7225460251632247,0.213,0.751716311261804,0.213,0.7665947490823503,0.213,0.42917985598535735,0.213
0.612930369539303,0.214,0.722967861245762,0.214,0.751716311261804,0.214,0.7677585675456049,0.214,0.42937777929248117,0.214
0.6129683077871494,0.215,0.7231663747810858,0.215,0.7520245467537199,0.215,0.7677725782497828,0.215,0.4294293274516359,0.215
0.6134108744394619,0.216,0.7240311598060919,0.216,0.7521226216829657,0.216,0.7677725782497828,0.216,0.4294495372996591,0.216
0.6135678744130633,0.217,0.7250679519152633,0.217,0.7526830498500855,0.217,0.7677725782497828,0.217,0.4298720182936268,0.217
0.6138619413446981,0.218,0.7268192899375122,0.218,0.7537198419592569,0.218,0.7677725782497828,0.218,0.43012633536760037,0.218
0.6145368890384454,0.219,0.7268753327542242,0.219,0.7539580239302828,0.219,0.7677725782497828,0.219,0.4321857292254134,0.219
0.6148153339407106,0.22,0.7270574719085381,0.22,0.7543643343514445,0.22,0.7686552526129963,0.22,0.4323002770491043,0.22
0.6149358390014725,0.221,0.7270995040210722,0.221,0.7547598033034926,0.221,0.7686972847255303,0.221,0.43235717205848495,0.221
0.6150535524028486,0.222,0.7272408865476757,0.222,0.7562557794154734,0.222,0.7686972847255303,0.222,0.4332887870946329,0.222
0.6166094330366528,0.223,0.7273949956569251,0.223,0.7570824109619749,0.223,0.7699302266931936,0.223,0.433564133382836,0.223
0.6166094330366528,0.224,0.7280942640177095,0.224,0.757096421666153,0.224,0.7722980356992742,0.224,0.43356858095800216,0.224
0.6168619974205125,0.225,0.7301398268276964,0.225,0.757096421666153,0.225,0.7724088654767576,0.225,0.4340850072526296,0.225
0.6174234987238101,0.226,0.7305881693613921,0.226,0.7572365287079329,0.226,0.7742875556925491,0.226,0.43417248253793356,0.226
0.6190997055111485,0.227,0.7321994003418612,0.227,0.7583433743379943,0.227,0.7745537590719309,0.227,0.4344205339381587,0.227
0.6197501086788855,0.228,0.7322229070940267,0.228,0.7585670654823615,0.228,0.7759828508980862,0.228,0.43462553318483,0.228
0.6219076319293574,0.229,0.7322694538627511,0.229,0.7587496847591559,0.229,0.7759828508980862,0.229,0.43511941232141665,0.229
0.621939934382098,0.23,0.7323712784588441,0.23,0.7589878667301818,0.23,0.7759828508980862,0.23,0.43535830412670834,0.23
0.6222705280134633,0.231,0.7353518087819094,0.231,0.7593241236304537,0.231,0.7764311934317819,0.231,0.43608618959230305,0.231
0.6231617904756565,0.232,0.735954269061563,0.232,0.7609347417971924,0.232,0.7788130131420405,0.232,0.4366941633994309,0.232
0.624542458453124,0.233,0.7362204724409449,0.233,0.7613977078487965,0.233,0.7806063832768235,0.233,0.4368160013029107,0.233
0.6245845312390436,0.234,0.7365567293412167,0.234,0.7613977078487965,0.234,0.783170342141396,0.234,0.4368906298291389,0.234
0.6251226830431003,0.235,0.7370138966715231,0.235,0.7616358898198223,0.235,0.7832544063664639,0.235,0.4369449298452181,0.235
0.6262317601379291,0.236,0.7379864944380622,0.236,0.762378457141256,0.236,0.7832544063664639,0.236,0.43762126025831705,0.236
0.6265900007012131,0.237,0.7380558746882618,0.237,0.7642138593885729,0.237,0.7837307703085157,0.237,0.4381123924209419,0.237
0.6271777980236877,0.238,0.7386583349679154,0.238,0.7646762126264466,0.238,0.7838708773502956,0.238,0.43822520385717767,0.238
0.6273660301169345,0.239,0.7389635316698656,0.239,0.7646762126264466,0.239,0.7838879159369527,0.239,0.43828618271387204,0.239
0.6289877021020011,0.24,0.7397511698937989,0.24,0.7659091545941099,0.24,0.7839689522795416,0.24,0.43828618271387204,0.24
0.6299137507888647,0.241,0.7398072127105109,0.241,0.7663434864236277,0.241,0.7842802101576182,0.241,0.4385524697110959,0.241
0.6304606970058201,0.242,0.7401720418055984,0.242,0.7663434864236277,0.242,0.7845153697424833,0.242,0.43879835961891306,0.242
0.6311759343664539,0.243,0.7405217586235884,0.243,0.7663434864236277,0.243,0.7847395410093311,0.243,0.439953605328316,0.243
0.6325881281098885,0.244,0.7407319191862582,0.244,0.767338246420265,0.244,0.7847395410093311,0.244,0.44026939080742905,0.244
0.6340649323329359,0.245,0.7413483901700899,0.245,0.767366267828621,0.245,0.7848236052343991,0.245,0.44033624698609664,0.245
0.6344668022155227,0.246,0.7415585507327598,0.246,0.767366267828621,0.246,0.7853700226973408,0.246,0.44057059758967615,0.246
0.6349765093611949,0.247,0.7419928825622776,0.247,0.767366267828621,0.247,0.7853840334015187,0.247,0.441866616131397,0.247
0.6350445802725284,0.248,0.7433238994591869,0.248,0.767366267828621,0.248,0.7853840334015187,0.248,0.442276538147302,0.248
0.6370746201715535,0.249,0.7442906380474683,0.249,0.767366267828621,0.249,0.7853840334015187,0.249,0.4425529530342076,0.249
0.6376588047227754,0.25,0.7444030373504441,0.25,0.7678836616324357,0.25,0.7854961190349427,0.25,0.4425529530342076,0.25
0.6377533132318912,0.251,0.7444587664976041,0.251,0.7686272312046404,0.251,0.7857823357991481,0.251,0.4426999501794392,0.251
0.6379312761990215,0.252,0.7444587664976041,0.252,0.7686552526129963,0.252,0.7870933393112338,0.252,0.44276993335885767,0.252
0.6380264909944635,0.253,0.7473589822624485,0.253,0.7686692633171743,0.253,0.7880320564911593,0.253,0.443258532732355,0.253
0.6380794794850941,0.254,0.7481575924005941,0.254,0.769355787821896,0.254,0.7892229663462885,0.254,0.44537655545035304,0.254
0.6380794794850941,0.255,0.7485044201913782,0.255,0.7695799590887438,0.255,0.7899935550760782,0.255,0.44790380423471315,0.255
0.6384965991164715,0.256,0.7485078600050439,0.256,0.7699162159890156,0.256,0.7903887915936952,0.256,0.44885762298515997,0.256
0.6398552858525094,0.257,0.7488301062011377,0.257,0.7715554683778407,0.257,0.7908319089915661,0.257,0.44955058635363077,0.257
0.6405675986426989,0.258,0.7496567377476392,0.258,0.7715834897861966,0.258,0.7910723792977835,0.258,0.45048243074550426,0.258
0.6413064819229798,0.259,0.7498704028021016,0.259,0.7730826351332418,0.259,0.7922942206654991,0.259,0.45086970886789696,0.259
0.6414276698688731,0.26,0.7511663420989955,0.26,0.774371619917617,0.26,0.7927396530949645,0.26,0.4511897366615787,0.26
0.6414557183928196,0.261,0.7513028129552841,0.261,0.774371619917617,0.261,0.7928517387283885,0.261,0.45132520467735865,0.261
0.6418937864513234,0.262,0.7513940650657102,0.262,0.7758707652646623,0.262,0.7930478885868804,0.262,0.4513828431075049,0.262
0.6420170187711157,0.263,0.7513940650657102,0.263,0.7758707652646623,0.263,0.7931179421077703,0.263,0.45188300815082183,0.263
0.642309471411951,0.264,0.7513940650657102,0.264,0.7760809258273321,0.264,0.793569176882662,0.264,0.45209422904168134,0.264
0.6425496108267302,0.265,0.7521926752038558,0.265,0.7774259534284194,0.265,0.793569176882662,0.265,0.4525019887766451,0.265
0.6425496108267302,0.266,0.7533835850589851,0.266,0.7780035026269703,0.266,0.794031523642732,0.266,0.4526577138420173,0.266
0.6425496108267302,0.267,0.7536217670300109,0.267,0.7783226384958108,0.267,0.7943368733712557,0.267,0.4528163813829879,0.267
0.6425496108267302,0.268,0.7536637991425449,0.268,0.7790932272256004,0.268,0.7944209375963236,0.268,0.4528316165506784,0.268
0.643293794341157,0.269,0.7543535213438126,0.269,0.7795555804634741,0.269,0.7948132373133073,0.269,0.4536447172287414,0.269
0.6439520370240516,0.27,0.7543643343514445,0.27,0.7820915179196907,0.27,0.7948832908341973,0.27,0.4539374636742795,0.27
0.6448215412663909,0.271,0.7554674474970929,0.271,0.7822036035531146,0.271,0.7960041471684367,0.271,0.4543987956509865,0.271
0.6487028467255644,0.272,0.7557654047692437,0.272,0.7828200745369462,0.272,0.7965925967439124,0.272,0.4550651685713843,0.272
0.6489916697052142,0.273,0.7558915011068457,0.273,0.7828621066494802,0.273,0.7965925967439124,0.273,0.4551235781748912,0.273
0.6512648642584699,0.274,0.7559755653319136,0.274,0.7830612959719789,0.274,0.7965925967439124,0.274,0.4551620362722313,0.274
0.6535635149917258,0.275,0.7559755653319136,0.275,0.7839291718032052,0.275,0.7965925967439124,0.275,0.45528806327167326,0.275
0.6539200426289736,0.276,0.7560596295569816,0.276,0.7839689522795416,0.276,0.7965925967439124,0.276,0.45642324162249676,0.276
0.6546260201362987,0.277,0.7565640149073892,0.277,0.7841370807296775,0.277,0.7965925967439124,0.277,0.45650130321650656,0.277
0.6580512158864612,0.278,0.7567041219491691,0.278,0.7841370807296775,0.278,0.7968728108274722,0.278,0.45752136410996586,0.278
0.6583830025944885,0.279,0.7567321433575251,0.279,0.7845153697424833,0.279,0.7976994423739737,0.279,0.4577066684911947,0.279
0.6585150512921127,0.28,0.7567321433575251,0.28,0.7848236052343991,0.28,0.7992014010507881,0.28,0.4586226860604182,0.28
0.6597901999831711,0.281,0.756844228990949,0.281,0.785033765797069,0.281,0.7995768767338246,0.281,0.45931752902695944,0.281
0.660960152547601,0.282,0.757446271960548,0.282,0.7850477765012469,0.282,0.8002774119427243,0.282,0.45950721687601254,0.282
0.6609962695986312,0.283,0.7578245397741601,0.283,0.7850477765012469,0.283,0.8007173279533737,0.283,0.463110226265574,0.283
0.6609962695986312,0.284,0.7579090425084765,0.284,0.7850477765012469,0.284,0.801423407772703,0.284,0.46359722721333296,0.284
0.6615203399099744,0.285,0.7584414492672402,0.285,0.7854801199249068,0.285,0.8014934573678164,0.285,0.46370675724068555,0.285
0.6625357483317446,0.286,0.758609577717376,0.286,0.7857823357991481,0.286,0.8018184620126367,0.286,0.4642699592720554,0.286
0.6634317369048454,0.287,0.758679631238266,0.287,0.7859164401602825,0.287,0.8018324717353844,0.287,0.4642699592720554,0.287
0.663567652461683,0.288,0.7601507551769552,0.288,0.7861406114271303,0.288,0.8034998739036624,0.288,0.46456928022054317,0.288
0.663567652461683,0.289,0.7601507551769552,0.289,0.7885364418415669,0.289,0.8036820130579763,0.289,0.4646992144820424,0.289
0.6638900574954424,0.29,0.7601507551769552,0.29,0.7887045702917028,0.29,0.8038361308039342,0.29,0.4649684772907795,0.29
0.66428280958591,0.291,0.7601507551769552,0.291,0.7887045702917028,0.291,0.8039622271415361,0.291,0.4651459258493642,0.291
0.6644283070711602,0.292,0.7601507551769552,0.292,0.7889427522627287,0.292,0.8039762378457141,0.292,0.46526078717922464,0.292
0.6644890863976,0.293,0.7602628408103791,0.293,0.7891809342337546,0.293,0.8044806231961218,0.293,0.46545228085868257,0.293
0.6648061145782204,0.294,0.7613836971446185,0.294,0.789183887915937,0.294,0.8046487516462577,0.294,0.46606313089016627,0.294
0.6661057119216908,0.295,0.7625605962955698,0.295,0.7896572981758063,0.295,0.8061198755849469,0.295,0.46691955783157973,0.295
0.6661571684989903,0.296,0.7625605962955698,0.296,0.789968476357268,0.296,0.8063720682601507,0.296,0.4676244361924312,0.296
0.6668770158463049,0.297,0.763989688121725,0.297,0.7905119511306639,0.297,0.8065542074144646,0.297,0.4676451824225959,0.297
0.6672787160978345,0.298,0.7642699022052848,0.298,0.7909042508476476,0.298,0.8067083251604226,0.298,0.46770310455823694,0.298
0.6676530397587827,0.299,0.7642699022052848,0.299,0.7910023257768936,0.299,0.8071006248774063,0.299,0.46822723363306235,0.299
0.6684803186044229,0.3,0.7651665872726763,0.3,0.7916888502816152,0.3,0.8073528175526102,0.3,0.46865889693718343,0.3
0.6690040108826747,0.301,0.7655028441729481,0.301,0.7922942206654991,0.301,0.807548967411102,0.301,0.46890007023410435,0.301
0.6696021651638597,0.302,0.7659511867066439,0.302,0.7923333426738027,0.302,0.8076050102278141,0.302,0.46903728870990297,0.302
0.6698729633472615,0.303,0.7659511867066439,0.303,0.7923642732049037,0.303,0.8081374169865777,0.303,0.46910879995477217,0.303
0.6698771870794078,0.304,0.7659511867066439,0.304,0.7923642732049037,0.304,0.8101549583882086,0.304,0.46924515515956433,0.304
0.6699003266370404,0.305,0.7660912937484238,0.305,0.7927256423907866,0.305,0.8126488637318912,0.305,0.4694271826997711,0.305
0.6702755767477736,0.306,0.7665536469862976,0.306,0.7927256423907866,0.306,0.8134360770577933,0.306,0.46993094583927925,0.306
0.670368812228299,0.307,0.7665816683946535,0.307,0.7927705779334501,0.307,0.8155630902009134,0.307,0.4703995917862844,0.307
0.6720362270076268,0.308,0.7667357861406114,0.308,0.7927816852074985,0.308,0.8161758525035725,0.308,0.4708303625092354,0.308
0.6720847065423182,0.309,0.7671649318446085,0.309,0.7928237173200325,0.309,0.816403732451593,0.309,0.4710519199812914,0.309
0.6726036042353272,0.31,0.7671701179701291,0.31,0.7928266199649737,0.31,0.816403732451593,0.31,0.47105695991316404,0.31
0.6731966569441328,0.311,0.7674395796847636,0.311,0.7930198671785244,0.311,0.8172583854064506,0.311,0.47148024977754194,0.311
0.6754505294158895,0.312,0.7679266959957407,0.312,0.7940566592876958,0.312,0.8174991243432574,0.312,0.47199170098918847,0.312
0.6757257046697518,0.313,0.7682349314876565,0.313,0.7940846806960518,0.313,0.818211113290554,0.313,0.4725266697668737,0.313
0.6765406830034206,0.314,0.7683782837127846,0.314,0.7940986914002298,0.314,0.8186734665284278,0.314,0.47387103397128544,0.314
0.6799467115411584,0.315,0.7683922942206655,0.315,0.7945470339339256,0.315,0.8190657662454115,0.315,0.47392282999293744,0.315
0.6811724283009607,0.316,0.7691176058508701,0.316,0.7954411723500238,0.316,0.8198809106830123,0.316,0.47407593939467224,0.316
0.6812152991980259,0.317,0.769159637963404,0.317,0.7962563398436405,0.317,0.8201445904671169,0.317,0.47440995005700304,0.317
0.6812331763122477,0.318,0.7693978199344299,0.318,0.7962563398436405,0.318,0.8204107938464987,0.318,0.47455823785931894,0.318
0.6823224177827641,0.319,0.7694042815512216,0.319,0.7962563398436405,0.319,0.8205789222966346,0.319,0.47459526110648953,0.319
0.6823861007109503,0.32,0.7694075122238256,0.32,0.7962563398436405,0.32,0.8207610614509485,0.32,0.47526892311445657,0.32
0.6824346118785499,0.321,0.7703225264101774,0.321,0.7962563398436405,0.321,0.8211813825762883,0.321,0.4757630293456946,0.321
0.6828272912137999,0.322,0.7710370723232549,0.322,0.7962563398436405,0.322,0.8231527921768612,0.322,0.47576733658001563,0.322
0.6840097607494461,0.323,0.7712116117462452,0.323,0.7968167680107602,0.323,0.823479138061479,0.323,0.4759392625519687,0.323
0.6841034990533623,0.324,0.7712612435901028,0.324,0.797029772329247,0.324,0.8239555020035307,0.324,0.4765563368362671,0.324
0.6843175190668461,0.325,0.7712612435901028,0.325,0.797195057023566,0.325,0.8239555020035307,0.325,0.47707963846060214,0.325
0.6843175190668461,0.326,0.7715834897861966,0.326,0.7977302977232925,0.326,0.8240956090453107,0.326,0.47726508510973337,0.326
0.6844201374281307,0.327,0.7716115111945526,0.327,0.7993106733544428,0.327,0.8242497267912685,0.327,0.4775628870371324,0.327
0.6848408357874071,0.328,0.771922942206655,0.328,0.7993527054669768,0.328,0.8243197803121585,0.328,0.4776995768211487,0.328
0.6860005605381166,0.329,0.7719757895031805,0.329,0.7995768767338246,0.329,0.8243197803121585,0.329,0.4778827223165682,0.329
0.6860005605381166,0.33,0.7719757895031805,0.33,0.8004735618012161,0.33,0.8243197803121585,0.33,0.4782964820206638,0.33
0.6861547085201793,0.331,0.7720878751366044,0.331,0.8004735618012161,0.331,0.8243898338330484,0.331,0.4782964820206638,0.331
0.6874614478775304,0.332,0.7723820999243421,0.332,0.800669711659708,0.332,0.8246980693249643,0.332,0.4783477575848884,0.332
0.687714722420877,0.333,0.7731947207666657,0.333,0.800689307330195,0.333,0.825244486787906,0.333,0.4783477575848884,0.333
0.6877287451095873,0.334,0.7734329027376916,0.334,0.8010059685599799,0.334,0.8257092819614711,0.334,0.4783477575848884,0.334
0.6881845592875675,0.335,0.7734329027376916,0.335,0.8013282147560736,0.335,0.8257628828424917,0.335,0.4783477575848884,0.335
0.6884248878923767,0.336,0.7735449883711155,0.336,0.8014654375297711,0.336,0.8257628828424917,0.336,0.4785024545018146,0.336
0.6884464385866517,0.337,0.7751141872390507,0.337,0.802463081794491,0.337,0.8257628828424917,0.337,0.4786076966247592,0.337
0.6899103139013453,0.338,0.7753243478017205,0.338,0.8032616919326365,0.338,0.8258609577717376,0.338,0.4790521609447934,0.338
0.6917273198984671,0.339,0.7756185725894583,0.339,0.8038361308039342,0.339,0.8261551825594754,0.339,0.4800735802052636,0.339
0.6919150129724423,0.34,0.7756185725894583,0.34,0.804130355591672,0.34,0.8272199960770028,0.34,0.48033254850035884,0.34
0.6924339106654512,0.341,0.7758847759688402,0.341,0.8046207302379017,0.341,0.8272900495978928,0.341,0.4806546697280912,0.341
0.6925461047612369,0.342,0.7760108723064422,0.342,0.8048869336172836,0.342,0.8273601031187827,0.342,0.4808863283076533,0.342
0.6940217924806126,0.343,0.7760388937147981,0.343,0.8088367141096043,0.343,0.8279065205817244,0.343,0.48130213415844214,0.343
0.6945235256994601,0.344,0.7766087114896956,0.344,0.8108660931939813,0.344,0.8286094570928196,0.344,0.48147724920203944,0.344
0.6952149889209884,0.345,0.7770476644156136,0.345,0.8112644483362522,0.345,0.8288172163532939,0.345,0.4823117522763083,0.345
0.6953302482120319,0.346,0.7774259534284194,0.346,0.8117101465519657,0.346,0.8289573233950739,0.346,0.48251594085603566,0.346
0.695713143834752,0.347,0.7778384891279982,0.347,0.8125367780984672,0.347,0.8290834197326757,0.347,0.48268629625204185,0.347
0.6957436364911297,0.348,0.7786479859894921,0.348,0.8131112169697648,0.348,0.8293523486642104,0.348,0.4837681705762922,0.348
0.6963046069700582,0.349,0.7787460595446585,0.349,0.8132399299474606,0.349,0.8297559335332194,0.349,0.4843740666585275,0.349
0.6963046069700582,0.35,0.7790792165214223,0.35,0.8132513240115449,0.35,0.8307927256423908,0.35,0.48448852906894496,0.35
0.6964295731194255,0.351,0.7794558547451595,0.351,0.8135576599798274,0.351,0.8311944856958727,0.351,0.4844889810180214,0.351
0.6974826449758081,0.352,0.7796550806259545,0.352,0.8142600947123603,0.352,0.8324599994395718,0.352,0.4845733118123435,0.352
0.6977200706693962,0.353,0.779751730321966,0.353,0.8143021268248942,0.353,0.8325043782837128,0.353,0.4845733118123435,0.353
0.6980015426688171,0.354,0.7804242441225095,0.354,0.8149185978087259,0.354,0.8326584938704028,0.354,0.48458271179889645,0.354
0.6982820279082813,0.355,0.7804693520140105,0.355,0.8152688654131757,0.355,0.8333706952111413,0.355,0.48464613524179756,0.355
0.6984362947899867,0.356,0.7808445652478494,0.356,0.8160674755513212,0.356,0.8333706952111413,0.356,0.4853031265475222,0.356
0.6993214826445354,0.357,0.7811668114439432,0.357,0.8167540000560428,0.357,0.8333706952111413,0.357,0.48558043903197295,0.357
0.7007109901975908,0.358,0.7818283712784588,0.358,0.8167540000560428,0.358,0.8333706952111413,0.358,0.4860492379227744,0.358
0.7031256573135333,0.359,0.7818283712784588,0.359,0.8169641606187127,0.359,0.8334547594362093,0.359,0.4865824159173552,0.359
0.703246616646799,0.36,0.7820074536946227,0.36,0.8169921820270687,0.36,0.8336929414072352,0.36,0.48684609682838076,0.36
0.7033796101528538,0.361,0.7822176142572925,0.361,0.817506794810726,0.361,0.8336929414072352,0.361,0.4871212145466127,0.361
0.7035182925974226,0.362,0.7822907180385289,0.362,0.8175245887858323,0.362,0.8349679154874324,0.362,0.48715584397969364,0.362
0.703581645818141,0.363,0.7824978283408525,0.363,0.8180569955445961,0.363,0.8349679154874324,0.363,0.48835191775316494,0.363
0.7051679405371293,0.364,0.7825118390450304,0.364,0.8197943228626671,0.364,0.8354045534150613,0.364,0.48835364386172414,0.364
0.7055606198723792,0.365,0.7825118390450304,0.365,0.8198528896672505,0.365,0.8358085577381119,0.365,0.4901596917388145,0.365
0.7057850080639506,0.366,0.7825118390450304,0.366,0.819864376383557,0.366,0.8359509632224168,0.366,0.49038596932841,0.366
0.7070401211203634,0.367,0.7826939781993443,0.367,0.8205509008882786,0.367,0.8360327290049598,0.367,0.4910194524490106,0.367
0.7073290358744395,0.368,0.7830722672121501,0.368,0.8206769972258806,0.368,0.8366632106929695,0.368,0.49118947645483135,0.368
0.707580113596522,0.369,0.783170342141396,0.369,0.8209151791969065,0.369,0.837433799422759,0.369,0.49141432458416034,0.369
0.707917321067983,0.37,0.7833274956217163,0.37,0.821416563935896,0.37,0.8382206654991243,0.37,0.49151337248474286,0.37
0.7079587686697988,0.371,0.7846274553759072,0.371,0.8218258749684759,0.371,0.8386667413904223,0.371,0.49341652845775585,0.371
0.7079587686697988,0.372,0.7848796480511111,0.372,0.8223937683007131,0.372,0.8394395796847636,0.372,0.493428277714646,0.372
0.7082252296472898,0.373,0.7849497015720011,0.373,0.8226665172191554,0.373,0.8394395796847636,0.373,0.493672788717252,0.373
0.7086740060304326,0.374,0.7854120548098747,0.374,0.8227926135567574,0.374,0.8401260945709282,0.374,0.4938620049563838,0.374
0.7088703456980576,0.375,0.7858323759352145,0.375,0.823451116653123,0.375,0.8405441757502732,0.375,0.4938840554016657,0.375
0.7088703456980576,0.376,0.7863227505814442,0.376,0.8240535769327766,0.376,0.8407683470171211,0.376,0.49422576678873925,0.376
0.7091788794614683,0.377,0.7863787933981562,0.377,0.8240535769327766,0.377,0.8412587216633508,0.377,0.4942965866899808,0.377
0.7101605777995933,0.378,0.7863787933981562,0.378,0.8240535769327766,0.378,0.8412587216633508,0.378,0.49517918088997653,0.378
0.7102668742199223,0.379,0.7867991145234959,0.379,0.8251768826619965,0.379,0.8414408608176647,0.379,0.4952392107487977,0.379
0.7106794754926022,0.38,0.7869112001569198,0.38,0.8256605676819188,0.38,0.8415920648930357,0.38,0.4954593795632105,0.38
0.7112965430194236,0.381,0.7871633928321238,0.381,0.8261691932636535,0.381,0.8418331605346485,0.381,0.49579010302354903,0.381
0.7114928826870486,0.382,0.7872474570571917,0.382,0.8261716287215412,0.382,0.8421554067307423,0.382,0.49579010302354903,0.382
0.7115910525208611,0.383,0.7872474570571917,0.383,0.826995824810155,0.383,0.8426678247226269,0.383,0.49629479340777616,0.383
0.7118294649744057,0.384,0.7877518424075994,0.384,0.8270518676268669,0.384,0.8436265306694315,0.384,0.4972066899786898,0.384
0.7118294649744057,0.385,0.7877518424075994,0.385,0.8272059853728249,0.385,0.8437526270070334,0.385,0.49758970735361147,0.385
0.7119877710150618,0.386,0.7878218959284894,0.386,0.8272059853728249,0.386,0.8438927340488133,0.386,0.49763616782032516,0.386
0.7121239744758432,0.387,0.7880880993078712,0.387,0.8272059853728249,0.387,0.8441449267240172,0.387,0.4982468474478407,0.387
0.7122803573181505,0.388,0.788326281278897,0.388,0.8272059853728249,0.388,0.8441589374281951,0.388,0.4982468474478407,0.388
0.7129014163511429,0.389,0.788606495362457,0.389,0.8278784991733684,0.389,0.8448056042031523,0.389,0.4984585474924087,0.389
0.7130255518469694,0.39,0.7887886345167708,0.39,0.8279789842381786,0.39,0.8455880292543503,0.39,0.49869220706093353,0.39
0.7132178669097539,0.391,0.7888867094460168,0.391,0.8280538548832257,0.391,0.8455880292543503,0.391,0.49967114579723654,0.391
0.7132178669097539,0.392,0.7893350519797125,0.392,0.8281867346652843,0.392,0.8458682433379101,0.392,0.49967945572049866,0.392
0.7132178669097539,0.393,0.7893350519797125,0.393,0.8288340034462952,0.393,0.8463586179841399,0.393,0.5003679981766617,0.393
0.7132178669097539,0.394,0.7893350519797125,0.394,0.8289737302977233,0.394,0.8475775492476252,0.394,0.5005872019615449,0.394
0.714143468199986,0.395,0.7893350519797125,0.395,0.8292515481828117,0.395,0.8481239667105669,0.395,0.5014933332012519,0.395
0.7142837108197181,0.396,0.7893350519797125,0.396,0.8293636338162356,0.396,0.8484181914983047,0.396,0.5015689311152598,0.396
0.7143818806535306,0.397,0.7893350519797125,0.397,0.8306245971922549,0.397,0.8489505982570684,0.397,0.5017166555120073,0.397
0.7143818806535306,0.398,0.7900075657802561,0.398,0.8309748647967047,0.398,0.8490087565674256,0.398,0.5018685872220389,0.398
0.7143818806535306,0.399,0.79011965141368,0.399,0.8318879159369527,0.399,0.8490626838904923,0.399,0.5022221009960378,0.399
0.7143818806535306,0.4,0.7911284221144955,0.4,0.8319696247933421,0.4,0.8494830050158321,0.4,0.5038691867950614,0.4
0.7143818806535306,0.401,0.7921512035194889,0.401,0.8324319780312158,0.401,0.8496931655785019,0.401,0.5059425403786991,0.401
0.714409929177477,0.402,0.7924734497155828,0.402,0.8330087565674256,0.402,0.8498893154369939,0.402,0.5059746564160216,0.402
0.714998948180352,0.403,0.7924734497155828,0.403,0.8330087565674256,0.403,0.8501639160525652,0.403,0.5068493252098438,0.403
0.7152934576817895,0.404,0.7925154818281167,0.404,0.8330204276066915,0.404,0.8508000112085633,0.404,0.5073463684134674,0.404
0.7158682970608032,0.405,0.7926275674615406,0.405,0.8334547594362093,0.405,0.8516826855717768,0.405,0.5073960697887453,0.405
0.7161965116931187,0.406,0.7929778350659904,0.406,0.8336952714535902,0.406,0.8516826855717768,0.406,0.507794931503752,0.406
0.7163733258537269,0.407,0.793790455908314,0.407,0.8350940118250343,0.407,0.8517947712052008,0.407,0.507794931503752,0.407
0.7166157125627577,0.408,0.7939445736542718,0.408,0.8352621402751702,0.408,0.8522431137388965,0.408,0.507976501700819,0.408
0.7174571564805206,0.409,0.7943929161879676,0.409,0.8352621402751702,0.409,0.8525793706391683,0.409,0.5082407296512068,0.409
0.7174672182876376,0.41,0.7945330232297475,0.41,0.8353462045002382,0.41,0.8527615097934822,0.41,0.5082407296512068,0.41
0.7175233153355305,0.411,0.7948132373133073,0.411,0.83568246140051,0.411,0.8527615097934822,0.411,0.5085325444586011,0.411
0.7175233153355305,0.412,0.7956678902681649,0.412,0.8358669001751313,0.412,0.8529996917645081,0.412,0.5086094820378597,0.412
0.7175233153355305,0.413,0.7960742006893267,0.413,0.8362989323843416,0.413,0.8531818309188219,0.413,0.5094292935245514,0.413
0.7176294052477317,0.414,0.7960742006893267,0.414,0.8376439599854288,0.414,0.8534620450023819,0.414,0.5094829336614916,0.414
0.7180461672229546,0.415,0.7965645753355564,0.415,0.8379684763572679,0.415,0.8534620450023819,0.415,0.5096474555025435,0.415
0.7180461672229546,0.416,0.7974472496987699,0.416,0.8389329447698042,0.416,0.8536021520441618,0.416,0.510049137857668,0.416
0.7193661478053569,0.417,0.7974892818113039,0.417,0.8392434325744308,0.417,0.8539667418500722,0.417,0.510049137857668,0.417
0.7199253919726251,0.418,0.7980637206826016,0.418,0.8392574430823118,0.418,0.8544568049990192,0.418,0.5101052064800837,0.418
0.7206641238501234,0.419,0.7984139882870513,0.419,0.8397735870204837,0.419,0.8548491047160031,0.419,0.5102263327750969,0.419
0.7218708365472267,0.42,0.7999551657466304,0.42,0.8403200044834254,0.42,0.8548491047160031,0.42,0.5108691051517328,0.42
0.7223250595989342,0.421,0.8001793370134783,0.421,0.841073705151375,0.421,0.854863115420181,0.421,0.5110158441450282,0.421
0.7225237353976468,0.422,0.8001793370134783,0.422,0.8411466360299269,0.422,0.8550452545744949,0.422,0.5113616503191225,0.422
0.7225237353976468,0.423,0.8003614761677922,0.423,0.8411606467341048,0.423,0.8553975481611208,0.423,0.5113674600196786,0.423
0.7226597533632287,0.424,0.8003754868719701,0.424,0.8420993639140303,0.424,0.8554095328831227,0.424,0.5116498883571717,0.424
0.7227442290971307,0.425,0.8009359150390899,0.425,0.8421273853223863,0.425,0.8554235435873007,0.425,0.5117640851237908,0.425
0.7231189958628427,0.426,0.8012861826435397,0.426,0.8433323058816936,0.426,0.8561661109087343,0.426,0.512457081129071,0.426
0.7233013112684945,0.427,0.8026592316529829,0.427,0.8438226805279233,0.427,0.8562221537254462,0.427,0.5125234189213387,0.427
0.7252647079447444,0.428,0.8034185639229422,0.428,0.8442355380584782,0.428,0.8562361644296242,0.428,0.5160145250195517,0.428
0.7257555571138069,0.429,0.8038221200997562,0.429,0.844475888929362,0.429,0.8566024518388792,0.429,0.5169227566543237,0.429
0.726681158404039,0.43,0.8039201950290021,0.43,0.8444833625218914,0.43,0.8569787317510578,0.43,0.5178032209162953,0.43
0.727231929991866,0.431,0.8044666124919438,0.431,0.8450416117914087,0.431,0.8571048280886597,0.431,0.5189106047722152,0.431
0.7273823715026997,0.432,0.8046487516462577,0.432,0.8454339115083924,0.432,0.8571888923137276,0.432,0.5191429936804185,0.432
0.7276628567421639,0.433,0.8049176882661997,0.433,0.8455600078459944,0.433,0.8590383052652226,0.433,0.5196188557331449,0.433
0.7281523446264303,0.434,0.8052119089316988,0.434,0.8455600078459944,0.434,0.8596127441365203,0.434,0.5197524042769682,0.434
0.7284061426267443,0.435,0.8053352761509793,0.435,0.8458542326337322,0.435,0.8596267548406983,0.435,0.5199730200764864,0.435
0.7286445550802889,0.436,0.8058676829097431,0.436,0.8463305965757839,0.436,0.8596968083615882,0.436,0.5201325072410403,0.436
0.7293457681789496,0.437,0.8058676829097431,0.437,0.8463866393924959,0.437,0.8597248297699442,0.437,0.5201957892393715,0.437
0.7293597924409227,0.438,0.8072547426233643,0.438,0.8469750889679716,0.438,0.8599349903326141,0.438,0.5208528615178799,0.438
0.7294757804392338,0.439,0.8074929245943901,0.439,0.8471572281222854,0.439,0.8602152044161739,0.439,0.5210625450886138,0.439
0.7297153274435563,0.44,0.8074929245943901,0.44,0.8482080309356348,0.44,0.8607055790624036,0.44,0.5211332365972668,0.44
0.7300189327536638,0.441,0.8076050102278141,0.441,0.8485162664275506,0.441,0.8614061142713033,0.441,0.5211458397239718,0.441
0.7300189327536638,0.442,0.8080253313531538,0.442,0.8487264269902205,0.442,0.8616162748339732,0.442,0.5213351953138722,0.442
0.7303835635649674,0.443,0.8080393420573319,0.443,0.8487824698069325,0.443,0.8618544568049991,0.443,0.5218693112707473,0.443
0.7304418549212626,0.444,0.8080673634656877,0.444,0.8490346624821363,0.444,0.8626950990556785,0.444,0.5226985888950744,0.444
0.7305135612711413,0.445,0.8083475775492476,0.445,0.8490907052988483,0.445,0.8629332810267044,0.445,0.5226985888950744,0.445
0.7305135612711413,0.446,0.8083475775492476,0.446,0.8494830050158321,0.446,0.8639840838400538,0.446,0.5226985888950744,0.446
0.7305135612711413,0.447,0.8083755989576036,0.447,0.8504217221957575,0.447,0.8639980945442318,0.447,0.5231451439149465,0.447
0.731407334689012,0.448,0.8095805195169109,0.448,0.8510101717712332,0.448,0.865287079328607,0.448,0.5233327777522181,0.448
0.731407334689012,0.449,0.8105332474010144,0.449,0.8510942359963012,0.449,0.8659876145375066,0.449,0.5234629239220923,0.449
0.7326856213548677,0.45,0.8112477933140919,0.45,0.8513604393756831,0.45,0.8664359570712024,0.45,0.5240213333345702,0.45
0.7328237851483066,0.451,0.8119649737302977,0.451,0.8513604393756831,0.451,0.8665480427046264,0.451,0.5240901828648507,0.451
0.7329640277680387,0.452,0.8122425533107294,0.452,0.8527474990893043,0.452,0.86715050298428,0.452,0.5246037808557172,0.452
0.7330500750213846,0.453,0.8122565640149074,0.453,0.8530277131728641,0.453,0.867304620730238,0.453,0.5252622690665382,0.453
0.7343000589010742,0.454,0.8122565640149074,0.454,0.853153809510466,0.454,0.8673186314344159,0.454,0.5257169926654319,0.454
0.73458140513252,0.455,0.8122565640149074,0.455,0.8531818309188219,0.455,0.8676173932533902,0.455,0.5263279143544954,0.455
0.7349975457541547,0.456,0.8122565640149074,0.456,0.8532098523271779,0.456,0.868775744668927,0.456,0.5279269313171127,0.456
0.7353638186585896,0.457,0.8125507888026452,0.457,0.8532098523271779,0.457,0.868775744668927,0.457,0.5286396976015287,0.457
0.7354479547908516,0.458,0.8126488637318912,0.458,0.8534340235940259,0.458,0.8691418563922942,0.458,0.5305300552268002,0.458
0.7354582678932017,0.459,0.8127329279569591,0.459,0.8535884899342963,0.459,0.8698685795948105,0.459,0.5308384000191176,0.459
0.7357725857571593,0.46,0.8127329279569591,0.46,0.8537702804942976,0.46,0.8704710398744641,0.46,0.5308903939317615,0.46
0.7358670499964939,0.461,0.8127329279569591,0.461,0.8546430172607039,0.461,0.8706409807355516,0.461,0.5314037983555434,0.461
0.7362575723580884,0.462,0.8135595595034606,0.462,0.8546529548575111,0.462,0.8708913609998038,0.462,0.5317088372090801,0.462
0.736429543000575,0.463,0.8136015916159947,0.463,0.8550732759828509,0.463,0.8708913609998038,0.463,0.531771403611081,0.463
0.7366383844050207,0.464,0.8136015916159947,0.464,0.8552414044329868,0.464,0.8708913609998038,0.464,0.5319811242244132,0.464
0.7366383844050207,0.465,0.8138257628828425,0.465,0.8558858968251745,0.465,0.8712976714209656,0.465,0.5321341967709902,0.465
0.7367941329070435,0.466,0.8142180625998263,0.466,0.8562221537254462,0.466,0.8718580995880852,0.466,0.5328882871351934,0.466
0.7372111285618129,0.467,0.8143441589374282,0.467,0.8570768066803037,0.467,0.8718580995880852,0.467,0.5330500608275524,0.467
0.7372694761938153,0.468,0.8151567797797518,0.468,0.8571328494970157,0.468,0.8718721102922633,0.468,0.5330617476190898,0.468
0.7374938643853867,0.469,0.8153669403424216,0.469,0.858407823577213,0.469,0.8723383391236131,0.469,0.5330980316852586,0.469
0.7382792230558867,0.47,0.8157338003502627,0.47,0.8586179841398829,0.47,0.872432538459383,0.47,0.5331435086093341,0.47
0.7382792230558867,0.471,0.8157732507635834,0.471,0.8589122089276207,0.471,0.8729369238097907,0.471,0.5331811492781373,0.471
0.7385036112474581,0.472,0.8159413792137192,0.472,0.8590803373777566,0.472,0.8733572449351305,0.472,0.5333895770715112,0.472
0.7386835315234462,0.473,0.8159413792137192,0.473,0.8592624765320706,0.473,0.8743940370443019,0.473,0.5366134201478148,0.473
0.7390786059883598,0.474,0.8159413792137192,0.474,0.8595146692072744,0.474,0.8752767114075154,0.474,0.5368290373055761,0.474
0.7395834794193955,0.475,0.8159413792137192,0.475,0.8595707120239863,0.475,0.8752767114075154,0.475,0.5373275497920607,0.475
0.7408737115209312,0.476,0.8169667250437829,0.476,0.8595987334323423,0.476,0.8752907221116933,0.476,0.5376014614606466,0.476
0.7410393762620597,0.477,0.8170622355479586,0.477,0.8599069689242581,0.477,0.8752907221116933,0.477,0.538216596855234,0.477
0.7418694341210293,0.478,0.8173704710398745,0.478,0.8599630117409701,0.478,0.8752907221116933,0.478,0.5383844423675214,0.478
0.7419151263568283,0.479,0.8174405245607644,0.479,0.8610838680752094,0.479,0.8752907221116933,0.479,0.5387420726836364,0.479
0.7425566229577168,0.48,0.81809902765713,0.48,0.8613080393420574,0.48,0.8752907221116933,0.48,0.5388606396111059,0.48
0.7433980786761096,0.481,0.81809902765713,0.481,0.8613080393420574,0.481,0.8752907221116933,0.481,0.5391145713697562,0.481
0.7433980786761096,0.482,0.8183091882197999,0.482,0.8616442962423292,0.482,0.8752907221116933,0.482,0.5396012714406581,0.482
0.7433980786761096,0.483,0.8186174237117158,0.483,0.8617003390590411,0.483,0.8752907221116933,0.483,0.5397342579439532,0.483
0.7433980786761096,0.484,0.8186339754816112,0.484,0.8620506066634909,0.484,0.8756322064530591,0.484,0.5402923230741274,0.484
0.7433980786761096,0.485,0.8197828371278458,0.485,0.8620506066634909,0.485,0.8759632359122369,0.485,0.5406045355226837,0.485
0.7433980786761096,0.486,0.8197828371278458,0.486,0.8626810883515006,0.486,0.8759632359122369,0.486,0.5406737803499998,0.486
0.7438328307972792,0.487,0.8203967831423208,0.487,0.8626950990556785,0.487,0.8760332894331269,0.487,0.540701605812471,0.487
0.7441873510026644,0.488,0.8204693520140105,0.488,0.8628791593695272,0.488,0.8760332894331269,0.488,0.5409843818966135,0.488
0.7442016995260398,0.489,0.8210437828371279,0.489,0.8631154201810183,0.489,0.8760753215456609,0.489,0.541049495769744,0.489
0.7443517284902882,0.49,0.8212234146888222,0.49,0.863717880460672,0.49,0.8763555356292207,0.49,0.5410713273107343,0.49
0.7445973046124504,0.491,0.8213915431389581,0.491,0.8639560624316979,0.491,0.8767355516637478,0.491,0.5412524311236289,0.491
0.7457681789495828,0.492,0.82158769299745,0.492,0.8651469722868271,0.492,0.8798442009695407,0.492,0.5414099942853345,0.492
0.745782203211556,0.493,0.821755821447586,0.493,0.8657074004539468,0.493,0.8804186398408383,0.493,0.5421732400153926,0.493
0.745782203211556,0.494,0.8221200997562137,0.494,0.8660016252416847,0.494,0.881161207162272,0.494,0.5423312072780355,0.494
0.745782203211556,0.495,0.8224003138397736,0.495,0.8662958500294224,0.495,0.8812338899473271,0.495,0.5431165915794599,0.495
0.7462347496844762,0.496,0.8224003138397736,0.496,0.8670103959425001,0.496,0.8824501919466472,0.496,0.5436510331434511,0.496
0.7477438340807175,0.497,0.8228346456692913,0.497,0.8684310071871891,0.497,0.8826183203967831,0.497,0.5441105051315198,0.497
0.74882899054778,0.498,0.82384588441331,0.498,0.8701207722700143,0.498,0.882786448846919,0.498,0.5444585846652692,0.498
0.7497791178739219,0.499,0.8242217053829125,0.499,0.8701487936783703,0.499,0.8833345008756568,0.499,0.5452361489778809,0.499
0.7498632634457612,0.5,0.8243758231288705,0.5,0.8704168126094571,0.5,0.8839633479978704,0.5,0.5464646734415844,0.5
0.7498772877077344,0.501,0.82521646537955,0.501,0.8705270826911761,0.501,0.8839773587020484,0.501,0.5465008819862206,0.501
0.7498772877077344,0.502,0.826967803401799,0.502,0.8705270826911761,0.502,0.8840053801104043,0.502,0.5472475598307117,0.502
0.750248923668083,0.503,0.827023846218511,0.503,0.8706812004371339,0.503,0.8840334015187603,0.503,0.5473111561038937,0.503
0.7508449617838862,0.504,0.8272340067811809,0.504,0.8706812004371339,0.504,0.8841875192647183,0.504,0.5475314468956537,0.504
0.7508870345698058,0.505,0.8280490367775832,0.505,0.8714377784627455,0.505,0.8842855941939642,0.505,0.5485446016185093,0.505
0.75195287847977,0.506,0.8281190893169877,0.506,0.8714798105752796,0.506,0.884705915319304,0.506,0.5487367813338326,0.506
0.7522754365051539,0.507,0.8281190893169877,0.507,0.8714798105752796,0.507,0.8847619581360159,0.507,0.5490464426632764,0.507
0.7523315335530467,0.508,0.8281190893169877,0.508,0.8716759604337714,0.508,0.8849581079945078,0.508,0.549472936802822,0.508
0.7525979945305379,0.509,0.8290133662117858,0.509,0.8717460139546613,0.509,0.8864572533415529,0.509,0.5494730109271423,0.509
0.7528223827221092,0.51,0.8291114411410317,0.51,0.8717460139546613,0.51,0.8865273068624429,0.51,0.550946132719219,0.51
0.7533727877036995,0.511,0.8291114411410317,0.511,0.8729089024014347,0.511,0.8866534032000448,0.511,0.551612177475345,0.511
0.7533727877036995,0.512,0.8291674839577438,0.512,0.8730770308515706,0.512,0.886882329041568,0.512,0.5520708120211008,0.512
0.7539583479419396,0.513,0.8294500875656743,0.513,0.8733572449351305,0.513,0.888138537842912,0.513,0.5535916936412943,0.513
0.7542668817053503,0.514,0.8299660940958893,0.514,0.8739877266231401,0.514,0.8884047412222938,0.514,0.5536485197575389,0.514
0.7543089544912699,0.515,0.8302883402919831,0.515,0.8739877266231401,0.515,0.8884047412222938,0.515,0.5536724351570099,0.515
0.7547998036603324,0.516,0.8302883402919831,0.516,0.8741978871858099,0.516,0.8885868803766077,0.516,0.5543728315417278,0.516
0.7557603040374717,0.517,0.8302883402919831,0.517,0.8749964973239555,0.517,0.8888250623476336,0.517,0.5546854732588077,0.517
0.7564546665731716,0.518,0.8305148861646234,0.518,0.8749964973239555,0.518,0.8894135119231092,0.518,0.5547212665890119,0.518
0.7571644888116202,0.519,0.8308067363465688,0.519,0.8750105080281335,0.519,0.8894415333314653,0.519,0.5556004129788613,0.519
0.758249772105743,0.52,0.8311429932468406,0.52,0.8750105080281335,0.52,0.8900299829069409,0.52,0.5565392026697406,0.52
0.7584180632494215,0.521,0.8327822456356656,0.521,0.8750105080281335,0.521,0.8904222826239246,0.521,0.5570960883242373,0.521
0.758642451440993,0.522,0.8329783954941575,0.522,0.8750105080281335,0.522,0.8904643147364587,0.522,0.5571203505005959,0.522
0.758642451440993,0.523,0.8334967915487432,0.523,0.8750105080281335,0.523,0.8911368285370023,0.523,0.5572030825244795,0.523
0.7587783262284048,0.524,0.8337209628155912,0.524,0.8750105080281335,0.524,0.891459074733096,0.524,0.5575082730526019,0.524
0.7588034835289663,0.525,0.8344495194328467,0.525,0.8750105080281335,0.525,0.8921035671252837,0.525,0.5589385173269159,0.525
0.7588668396325643,0.526,0.8346176478829826,0.526,0.8750105080281335,0.526,0.8923137276879536,0.526,0.559354566984426,0.526
0.7597223196129304,0.527,0.8347180385288967,0.527,0.8750525401406675,0.527,0.8933660245183888,0.527,0.5600128747664449,0.527
0.7597223196129304,0.528,0.8349539047832544,0.528,0.8755008826743632,0.528,0.8936447445848629,0.528,0.5607997195264827,0.528
0.7602827132620006,0.529,0.8352341188668142,0.529,0.8760893322498389,0.529,0.8940370443018466,0.529,0.5621639380669657,0.529
0.76054975106935,0.53,0.8353485113835376,0.53,0.8762872154115586,0.53,0.8941351192310926,0.53,0.5632575828141381,0.53
0.7606479209031625,0.531,0.8358505898506459,0.531,0.8768739316838065,0.531,0.8948356544399921,0.531,0.5633521343873739,0.531
0.7611167982499194,0.532,0.8371135176027235,0.532,0.8769720066130524,0.532,0.8950081959174524,0.532,0.5637722845418085,0.532
0.7623729051258678,0.533,0.8371138353765324,0.533,0.8783887915936953,0.533,0.8954241040154678,0.533,0.5639158143461585,0.533
0.7632564336301803,0.534,0.8371395746350212,0.534,0.8792014010507881,0.534,0.8955502003530698,0.534,0.5641421958759356,0.534
0.7632564336301803,0.535,0.837517863647827,0.535,0.879409869140023,0.535,0.8957323395073836,0.535,0.5642345068610237,0.535
0.7643008400297306,0.536,0.837517863647827,0.536,0.8797181046319388,0.536,0.8958724465491635,0.536,0.5642921987285245,0.536
0.7645557549921472,0.537,0.8376859920979628,0.537,0.8800123294196767,0.537,0.8958864572533416,0.537,0.56439232971287,0.537
0.7652338545684033,0.538,0.8382043881525485,0.538,0.8800700525394045,0.538,0.8960966178160115,0.538,0.5654435448812861,0.538
0.7653600729261623,0.539,0.8386106985737103,0.539,0.8808109395578222,0.539,0.8961386499285454,0.539,0.565894610440872,0.539
0.7653740971881354,0.54,0.8386807520946002,0.54,0.8815675175834338,0.54,0.8964749068288173,0.54,0.5660805465908277,0.54
0.7654161699740551,0.541,0.8387087735029563,0.541,0.8823941491299353,0.541,0.896839185137445,0.541,0.5664913334399301,0.541
0.7668466446953229,0.542,0.8387227842071342,0.542,0.8825902989884271,0.542,0.8980020735842184,0.542,0.5666346877605517,0.542
0.7670149358390015,0.543,0.839143105332474,0.543,0.8832908341973268,0.543,0.8980581164009304,0.543,0.5670671320602079,0.543
0.7688521141574924,0.544,0.839213158853364,0.544,0.8838932944769804,0.544,0.8981281699218203,0.544,0.5671214336342645,0.544
0.7692340055535298,0.545,0.840908454058901,0.545,0.8839353265895143,0.545,0.8983943733012021,0.545,0.567263672126118,0.545
0.7699729346926756,0.546,0.8418073555166374,0.546,0.8839633479978704,0.546,0.8983943733012021,0.546,0.5681221500889042,0.546
0.7702814511492238,0.547,0.8419872782806064,0.547,0.8839773587020484,0.547,0.8990668871017458,0.547,0.5685308451713769,0.547
0.7702814511492238,0.548,0.8423375458850562,0.548,0.8839773587020484,0.548,0.8992084063047285,0.548,0.5685420131997766,0.548
0.7702814511492238,0.549,0.842603749264438,0.549,0.8841454871521842,0.549,0.8992224168126095,0.549,0.5688510627546369,0.549
0.7704088072365192,0.55,0.842645781376972,0.55,0.8841875192647183,0.55,0.8993050690727716,0.55,0.5690272754073437,0.55
0.7704508800224388,0.551,0.8431641774315577,0.551,0.8844257012357442,0.551,0.8993050690727716,0.551,0.569221348903639,0.551
0.7705770983801977,0.552,0.8432482416566257,0.552,0.8848880544736178,0.552,0.8993050690727716,0.552,0.5694191270515343,0.552
0.7706147977786504,0.553,0.8433603272900496,0.553,0.8852663434864236,0.553,0.8994031440020176,0.553,0.5698059815347998,0.553
0.7706612439520371,0.554,0.8436125199652534,0.554,0.8855885896825174,0.554,0.8994031440020176,0.554,0.570677988683848,0.554
0.7709277049295281,0.555,0.8436265306694315,0.555,0.8857427074284754,0.555,0.8994031440020176,0.555,0.5709215733161962,0.555
0.7709277049295281,0.556,0.8436685627819654,0.556,0.8861910499621711,0.556,0.8994031440020176,0.556,0.5710607954696376,0.556
0.7709277049295281,0.557,0.8436685627819654,0.557,0.8875220668590803,0.557,0.8998108581436077,0.557,0.5715778533781051,0.557
0.7709277049295281,0.558,0.8439908089780592,0.558,0.8881805699554459,0.558,0.8998935186482473,0.558,0.5718156636804894,0.558
0.7709557534534746,0.559,0.8448594726370947,0.559,0.8885028161515398,0.559,0.9015607924454283,0.559,0.5719997278728428,0.559
0.7716545370409322,0.56,0.8450276010872306,0.56,0.8885728696724298,0.56,0.902121220612548,0.56,0.5725812488969758,0.56
0.7723052758533644,0.561,0.8452797937624345,0.561,0.8887176541462937,0.561,0.9025835738504218,0.561,0.5725825200600739,0.561
0.7727400218775419,0.562,0.8452797937624345,0.562,0.8887970409392776,0.562,0.9030034741678807,0.562,0.5727155207143914,0.562
0.7729324995092403,0.563,0.8459102754504442,0.563,0.8892173620646173,0.563,0.9031620830239433,0.563,0.573130868425697,0.563
0.7740971881354743,0.564,0.8463866393924959,0.564,0.8894135119231092,0.564,0.9032321336004595,0.564,0.5731461725594291,0.564
0.7740971881354743,0.565,0.8468630033345476,0.565,0.8897777902317371,0.565,0.9032560876509653,0.565,0.5732209480330356,0.565
0.7740971881354743,0.566,0.8470321233941805,0.566,0.8902261327654328,0.566,0.9035643231428812,0.566,0.5732711899211249,0.566
0.7744088856477715,0.567,0.8471011853055734,0.567,0.8902961862863228,0.567,0.9037044301846611,0.567,0.5733292823567347,0.567
0.7744988083555306,0.568,0.8476335920643372,0.568,0.8904643147364587,0.568,0.903872558634797,0.568,0.574275590461006,0.568
0.7751802092390542,0.569,0.8477758318739055,0.569,0.8913750105080281,0.569,0.9040266763807548,0.569,0.5743705402368019,0.569
0.7757520510483136,0.57,0.8484742343150167,0.57,0.8915151175498081,0.57,0.9044469975060947,0.57,0.5748785216343281,0.57
0.775906317930019,0.571,0.8486703841735086,0.571,0.8917112674083,0.571,0.9044636852723604,0.571,0.575194075678516,0.571
0.7760325362877779,0.572,0.8490507880910683,0.572,0.8920490367775832,0.572,0.9044890296186286,0.572,0.5754554763148201,0.572
0.7763971670990815,0.573,0.8500196144362251,0.573,0.8922857062795976,0.573,0.9046011152520526,0.573,0.5754598736392134,0.573
0.7764392398850011,0.574,0.8500994759996637,0.574,0.8926359738840474,0.574,0.9048813293356124,0.574,0.5757119546238617,0.574
0.7774630110090457,0.575,0.8503236472665117,0.575,0.893018759544391,0.575,0.9049934149690363,0.575,0.5762408916191065,0.575
0.777819849383651,0.576,0.8504357328999356,0.576,0.8930718038528896,0.576,0.9049934149690363,0.576,0.5762695487324582,0.576
0.777819849383651,0.577,0.8506318827584275,0.577,0.8931964020511671,0.577,0.9052596183484182,0.577,0.5769056113038231,0.577
0.7778416660823224,0.578,0.8506661809826694,0.578,0.8931964020511671,0.578,0.905497800319444,0.578,0.5774024594792202,0.578
0.778009957226001,0.579,0.8508700647294533,0.579,0.8931964020511671,0.579,0.9058620786280719,0.579,0.5781140462451506,0.579
0.7784649473403733,0.58,0.8508840754336313,0.58,0.8931964020511671,0.58,0.9064645389077255,0.58,0.5791241835834657,0.58
0.7785862494392104,0.581,0.8509541289545213,0.581,0.893364530501303,0.581,0.9067587636954634,0.581,0.5797965630989711,0.581
0.7789636070401795,0.582,0.8515145571216409,0.582,0.8936447445848629,0.582,0.9073041577944637,0.582,0.5803961910488791,0.582
0.778991655564126,0.583,0.8515145571216409,0.583,0.8948076330316361,0.583,0.9078656093255247,0.583,0.5806348219868328,0.583
0.7793276509841306,0.584,0.8515705999383529,0.584,0.8955502003530698,0.584,0.9078656093255247,0.584,0.580686190672397,0.584
0.7802350367420205,0.585,0.8515705999383529,0.585,0.8956202538739597,0.585,0.9081598341132625,0.585,0.5811326069252822,0.585
0.7803674099004347,0.586,0.8520609745845826,0.586,0.8958304144366296,0.586,0.9081598341132625,0.586,0.5813568356435035,0.586
0.7808442013742813,0.587,0.8526073920475243,0.587,0.8961106285201894,0.587,0.9082018662257965,0.587,0.581499002733104,0.587
0.7811093191220811,0.588,0.853167820214644,0.588,0.8972217941353657,0.588,0.9086081766469583,0.588,0.5816764994344156,0.588
0.7811093191220811,0.589,0.853237873735534,0.589,0.8974276347129206,0.589,0.9086081766469583,0.589,0.5821871017023175,0.589
0.7811093191220811,0.59,0.8536161627483397,0.59,0.8976097738672346,0.59,0.9094207974892818,0.59,0.5823539611716009,0.59
0.7811794404319473,0.591,0.8539243982402556,0.591,0.8977498809090145,0.591,0.9099251828396895,0.591,0.5827169435226355,0.591
0.7812355374798401,0.592,0.8542046123238154,0.592,0.8977638916131925,0.592,0.9100092470647575,0.592,0.5830329481324373,0.592
0.7820208961503401,0.593,0.8543307086614174,0.593,0.8978479558382604,0.593,0.9107097822736571,0.593,0.583313918635166,0.593
0.7820331234486531,0.594,0.8544568049990192,0.594,0.8980160842883963,0.594,0.9112281783282428,0.594,0.5836033925993795,0.594
0.7828904003926793,0.595,0.8552994746059545,0.595,0.8980300949925744,0.595,0.9116204780452265,0.595,0.5836688523238828,0.595
0.7836897833251525,0.596,0.8555356292207247,0.596,0.8981421806259983,0.596,0.9124087591240876,0.596,0.5842333321031437,0.596
0.7843519479426696,0.597,0.8571048280886597,0.597,0.8989688121724998,0.597,0.912447109591728,0.597,0.5843572244323577,0.597
0.7847707193941944,0.598,0.8575811920307115,0.598,0.8990668871017458,0.598,0.9129795163504918,0.598,0.5851769360813066,0.598
0.7859897622887596,0.599,0.8575811920307115,0.599,0.8992069941435257,0.599,0.9132036876173396,0.599,0.5855830347803654,0.599
0.7868171937451791,0.6,0.8580435452685852,0.6,0.8993050690727716,0.6,0.9132317090256956,0.6,0.5856322109451795,0.6
0.7878409648692237,0.601,0.858323759352145,0.601,0.8993050690727716,0.601,0.9132438641712428,0.601,0.5857801172757913,0.601
0.7883598625622327,0.602,0.8587160590691288,0.602,0.8993050690727716,0.602,0.9132737411382296,0.602,0.5865440332120879,0.602
0.7886964448495898,0.603,0.8589682517443327,0.603,0.8993050690727716,0.603,0.9132737411382296,0.603,0.5875747356866444,0.603
0.7890227314159106,0.604,0.8589682517443327,0.604,0.9000056042816712,0.604,0.9132901815736382,0.604,0.5879295428183989,0.604
0.7891872940186523,0.605,0.8590542907180385,0.605,0.9014066746994704,0.605,0.9135959873343235,0.605,0.5883328043327289,0.605
0.7896360704017951,0.606,0.8595707120239863,0.606,0.9014066746994704,0.606,0.9146467901476728,0.606,0.5887413072275482,0.606
0.7902250894046701,0.607,0.8596827976574103,0.607,0.9014248287263404,0.607,0.9156567425569176,0.607,0.5889330510549214,0.607
0.7931871090791799,0.608,0.8596968083615882,0.608,0.9017989744164542,0.608,0.916059621203631,0.608,0.5892943652340296,0.608
0.7933524998246967,0.609,0.8599910331493261,0.609,0.9018970493457001,0.609,0.91606187126965,0.609,0.5893143950958476,0.609
0.7935348152303485,0.61,0.860075097374394,0.61,0.9029754566849714,0.61,0.916385288966725,0.61,0.5901308918934689,0.61
0.7936189608021877,0.611,0.860075097374394,0.611,0.9030038949757615,0.611,0.9167215411558669,0.611,0.5902471102610896,0.611
0.7942640768529556,0.612,0.8609297503292516,0.612,0.9035643231428812,0.612,0.9170682505883672,0.612,0.590253962310233,0.612
0.7955262604305449,0.613,0.8615041892005492,0.613,0.9035783338470591,0.613,0.9174349202790932,0.613,0.5903903312257351,0.613
0.7955543089544913,0.614,0.8615181999047272,0.614,0.9037324515930171,0.614,0.9178586939770514,0.614,0.5927600357667288,0.614
0.7955543089544913,0.615,0.8615621716287215,0.615,0.9044076440260032,0.615,0.9180373805587468,0.615,0.5928031921023732,0.615
0.7967465993549292,0.616,0.8615742427214392,0.616,0.9044890296186286,0.616,0.9188219799927144,0.616,0.5932965489718235,0.616
0.7969150950010516,0.617,0.861882478213355,0.617,0.9048533079272564,0.617,0.9194244402723681,0.617,0.5935261988543538,0.617
0.7971811233433841,0.618,0.861910499621711,0.618,0.9049093507439684,0.618,0.9198447613977079,0.618,0.593654595967766,0.618
0.7972374141074183,0.619,0.8622047244094488,0.619,0.9049373721523244,0.619,0.9198447613977079,0.619,0.5940513297484596,0.619
0.7973073417011429,0.62,0.8631854737019082,0.62,0.9049373721523244,0.62,0.9200269005520217,0.62,0.5940651914566695,0.62
0.797966482013884,0.621,0.8635497520105361,0.621,0.9058099948162573,0.621,0.9201866095069978,0.621,0.5950069261009332,0.621
0.797997644287397,0.622,0.8640401266567658,0.622,0.9064084960910135,0.622,0.9204892537898954,0.622,0.5952199505465359,0.622
0.7992286655914732,0.623,0.8651208406304729,0.623,0.9069819567410063,0.623,0.9207296570275723,0.623,0.5953511549504539,0.623
0.7997896360704018,0.624,0.8653010900327851,0.624,0.9078095665088127,0.624,0.9211057247737271,0.624,0.5961365490295826,0.624
0.8010349324769664,0.625,0.8654972398912769,0.625,0.9078095665088127,0.625,0.9217221957575588,0.625,0.5965415742862957,0.625
0.8011639321273314,0.626,0.8657214111581248,0.626,0.9081458234090846,0.626,0.9217331614927715,0.626,0.5968082111045374,0.626
0.8015707173409999,0.627,0.8657354218623028,0.627,0.9084540589010004,0.627,0.9217331614927715,0.627,0.5971773558540494,0.627
0.8021737606058481,0.628,0.8659035503124387,0.628,0.9085521338302464,0.628,0.9218482920951607,0.628,0.5978660115537224,0.628
0.8029759066558214,0.629,0.866507880910683,0.629,0.9089444335472301,0.629,0.9218482920951607,0.629,0.598010153548563,0.629
0.8033097258256784,0.63,0.8669263317174322,0.63,0.9093787653767479,0.63,0.9232913946254939,0.63,0.5980156739948806,0.63
0.8036069895941436,0.631,0.8676408776305097,0.631,0.9096029366435957,0.631,0.9234034802589178,0.631,0.5998856954300213,0.631
0.8041652058060444,0.632,0.8676548883346877,0.632,0.9098271079104436,0.632,0.9234034802589178,0.632,0.600325832312712,0.632
0.8043810565582622,0.633,0.8676548883346877,0.633,0.9101913862190714,0.633,0.9234746059544658,0.633,0.600364538734897,0.633
0.8048270832748997,0.634,0.8676548883346877,0.634,0.9105836859360551,0.634,0.9238518227926136,0.634,0.6009671011181243,0.634
0.8050206857864105,0.635,0.8676548883346877,0.635,0.9106957715694791,0.635,0.9240900047636394,0.635,0.6010113778319122,0.635
0.8062267723161068,0.636,0.8676548883346877,0.636,0.9107658250903691,0.636,0.9244963151848012,0.636,0.6013770314092177,0.636
0.8065773788654372,0.637,0.8676548883346877,0.637,0.9110192644483363,0.637,0.9246049534909784,0.637,0.6016840722142107,0.637
0.8069420096767408,0.638,0.8676548883346877,0.638,0.9114000308222536,0.638,0.9254801967020189,0.638,0.6017245870586246,0.638
0.8071405533508155,0.639,0.8676548883346877,0.639,0.9127973771961779,0.639,0.9256031608148626,0.639,0.6022758420000689,0.639
0.807222494916205,0.64,0.8676548883346877,0.64,0.9129356718592402,0.64,0.9261075461652702,0.64,0.6045946220854466,0.64
0.8073346890119908,0.641,0.8689877408056043,0.641,0.9132317090256956,0.641,0.9262408764236982,0.641,0.605020785498663,0.641
0.8077133440852675,0.642,0.8693501835402248,0.642,0.9132737411382296,0.642,0.9262476532070502,0.642,0.6064765338182242,0.642
0.8077133440852675,0.643,0.8693940455341506,0.643,0.9132737411382296,0.643,0.9262476532070502,0.643,0.6067740714381529,0.643
0.8078816352289461,0.644,0.8694482584694707,0.644,0.9133998374758315,0.644,0.92645781376972,0.644,0.6068100058176678,0.644
0.8082349311418394,0.645,0.8697564939613865,0.645,0.9142568930733019,0.645,0.9265569176882662,0.645,0.60683646212086,0.645
0.8085828483276067,0.646,0.8698125367780984,0.646,0.9146187687393168,0.646,0.9266129597197899,0.646,0.6069396473906826,0.646
0.8087511394712853,0.647,0.8709053717039819,0.647,0.9153473253565724,0.647,0.9266502297433599,0.647,0.6070112672388314,0.647
0.8089021021189471,0.648,0.8725866562053409,0.648,0.9156567425569176,0.648,0.926653963628212,0.648,0.607108753995808,0.648
0.8090877217586424,0.649,0.8726987418387648,0.649,0.9157374201501737,0.649,0.926710006444924,0.649,0.6078217661429445,0.649
0.8092273173467956,0.65,0.8727127525429428,0.65,0.9157676464819122,0.65,0.9269632224168126,0.65,0.6081047508214235,0.65
0.809845031905196,0.651,0.8728668702889008,0.651,0.9162171628721542,0.651,0.9269762098243057,0.651,0.608106385466922,0.651
0.8099992987869014,0.652,0.8732591700058845,0.652,0.9162919065831687,0.652,0.9271163168660856,0.652,0.6112637252904078,0.652
0.8104060023841245,0.653,0.8733712556393084,0.653,0.9167460495349098,0.653,0.9284783613769141,0.653,0.6114559408348085,0.653
0.8107031666339438,0.654,0.8734693305685544,0.654,0.9167764171827276,0.654,0.9286715050298427,0.654,0.6122631321430586,0.654
0.8107846574574014,0.655,0.8735253733852664,0.655,0.9170426205621095,0.655,0.9286715050298427,0.655,0.6126081595139299,0.655
0.8111492882687048,0.656,0.8742399192983439,0.656,0.9175890380250511,0.656,0.9288546409807356,0.656,0.6127380477626478,0.656
0.8111492882687048,0.657,0.8743239835234119,0.657,0.917800350262697,0.657,0.9293019867178525,0.657,0.6130176503982541,0.657
0.8114239246256519,0.658,0.8743379942275898,0.658,0.9179953484462129,0.658,0.9294000616470984,0.658,0.6136790527248509,0.658
0.8116962344856602,0.659,0.8748844116905315,0.659,0.9182755625297727,0.659,0.9305069072771598,0.659,0.6140328291883067,0.659
0.8118364771053923,0.66,0.8752399232245681,0.66,0.9183316053464847,0.66,0.9305489393896937,0.66,0.6148940367431243,0.66
0.8120635009676606,0.661,0.8755709361952532,0.661,0.9190495537778276,0.661,0.9305489393896937,0.661,0.6148940367431243,0.661
0.8121730593927494,0.662,0.8761313643623728,0.662,0.9198049764626766,0.662,0.9329027376915964,0.662,0.6148940367431243,0.662
0.8134071944463923,0.663,0.8761453750665509,0.663,0.9203771681564715,0.663,0.9331969624793343,0.663,0.6150364265421421,0.663
0.8149498632634458,0.664,0.8762014178832628,0.664,0.921245831815507,0.664,0.9332838309259285,0.664,0.6158369731837,0.664
0.8156651006240797,0.665,0.8767898674587384,0.665,0.921329896040575,0.665,0.9336742556917689,0.665,0.6161834252092481,0.665
0.8161279012691957,0.666,0.8769860173172304,0.666,0.9214389779222235,0.666,0.9342197438843276,0.666,0.6162300372056669,0.666
0.8161279012691957,0.667,0.8771681564715442,0.667,0.9214389779222235,0.667,0.9342346760070053,0.667,0.6168462761339611,0.667
0.8168852114157492,0.668,0.8778546809762658,0.668,0.9217502171659148,0.668,0.9342897974052176,0.668,0.6183395712722007,0.668
0.8168852114157492,0.669,0.8778546809762658,0.669,0.9217502171659148,0.669,0.9348642362765153,0.669,0.6187590137445939,0.669
0.8171797209171867,0.67,0.8779667666096898,0.67,0.9221004847703645,0.67,0.9354947179645249,0.67,0.6192932635883358,0.67
0.8175686098528937,0.671,0.8787653767478354,0.671,0.9222061893220885,0.671,0.9360131140191106,0.671,0.6194433249069188,0.671
0.8177266671341421,0.672,0.8788214195645473,0.672,0.9233194160338498,0.672,0.9360131140191106,0.672,0.6194654278315218,0.672
0.8177266671341421,0.673,0.8789335051979712,0.673,0.9233194160338498,0.673,0.9360131140191106,0.673,0.620100464233317,0.673
0.818119346469392,0.674,0.8794115586690018,0.674,0.9238378120884355,0.674,0.9360131140191106,0.674,0.6204271102819635,0.674
0.8197321365963116,0.675,0.8798442009695407,0.675,0.9246049534909784,0.675,0.9360131140191106,0.675,0.6209993166638763,0.675
0.8197601851202581,0.676,0.8800683722363886,0.676,0.924860593493429,0.676,0.9360131140191106,0.676,0.6209993166638763,0.676
0.8207023251900261,0.677,0.8800734130041891,0.677,0.9255611287023285,0.677,0.9360131140191106,0.677,0.6223183391071341,0.677
0.8215437691077889,0.678,0.8803082311733801,0.678,0.9256311822232185,0.678,0.9360131140191106,0.678,0.6223183391071341,0.678
0.8215437691077889,0.679,0.8803205649115925,0.679,0.9260935354610923,0.679,0.9360840630472854,0.679,0.6234188151803532,0.679
0.822186382441624,0.68,0.8809230251912461,0.68,0.9263047285464098,0.68,0.9363493709193824,0.68,0.6236095124903293,0.68
0.8222004067035972,0.681,0.881147196458094,0.681,0.9263560461728119,0.681,0.9363633816235604,0.681,0.6240199190994279,0.681
0.8222705280134633,0.682,0.8813153249082298,0.682,0.9264588441330999,0.682,0.9365735421862302,0.682,0.625044123903132,0.682
0.8228158743514233,0.683,0.8814133998374758,0.683,0.926513856586432,0.683,0.9369378204948581,0.683,0.6251125434193415,0.683
0.822901619802258,0.684,0.8819878387087735,0.684,0.9265429071803853,0.684,0.937176002465884,0.684,0.6255276843051906,0.684
0.8229156440642311,0.685,0.8824081598341132,0.685,0.926569899403144,0.685,0.9373529082147259,0.685,0.625529509457965,0.685
0.8229436925881776,0.686,0.8824642026508253,0.686,0.926681985036568,0.686,0.9381707624625214,0.686,0.625529509457965,0.686
0.822971741112124,0.687,0.8824642026508253,0.687,0.9266850666180982,0.687,0.9382408159834114,0.687,0.626311618577298,0.687
0.8230979594698828,0.688,0.8824782133550032,0.688,0.9268220920783479,0.688,0.9382548266875893,0.688,0.6275471431186224,0.688
0.8233503961854007,0.689,0.8830823117338004,0.689,0.9268921455992378,0.689,0.9383108695043013,0.689,0.6281435373388468,0.689
0.8251199057582812,0.69,0.8833468770140387,0.69,0.9274385630621795,0.69,0.938801244150531,0.69,0.6283870144068836,0.69
0.8253193667353779,0.691,0.8838372516602685,0.691,0.928377280242105,0.691,0.938801244150531,0.691,0.6290266821377716,0.691
0.8254820840053292,0.692,0.8841751313485113,0.692,0.928784588441331,0.692,0.938829265558887,0.692,0.6292742121060788,0.692
0.8254820840053292,0.693,0.8842435620814302,0.693,0.9292319331969625,0.693,0.9389693726006669,0.693,0.6295241032757385,0.693
0.825860739078606,0.694,0.8843556477148542,0.694,0.9302407038977779,0.694,0.9390254154173788,0.694,0.630327381125217,0.694
0.8264497580814809,0.695,0.8850017513134851,0.695,0.9307450892481857,0.695,0.9391375010508028,0.695,0.6306111042775078,0.695
0.8267713224472633,0.696,0.8861770392579931,0.696,0.9325104379746126,0.696,0.9392784588441331,0.696,0.6310770172248736,0.696
0.8268143888927845,0.697,0.8867562380038387,0.697,0.9336042031523643,0.697,0.9395998542886765,0.697,0.6317436817809194,0.697
0.8269373676757197,0.698,0.8869336172836046,0.698,0.9339675512091238,0.698,0.9408468069605178,0.698,0.6325796432488334,0.698
0.8269430342467674,0.699,0.8872978955922325,0.699,0.9340235940258358,0.699,0.942289909490851,0.699,0.6325861672100336,0.699
0.8270387770843559,0.7,0.8873819598173004,0.7,0.9345139686720655,0.7,0.9424580379409869,0.7,0.6334037708256223,0.7
0.8276838931351238,0.701,0.8876481631966823,0.701,0.9345139686720655,0.701,0.9426822092078347,0.701,0.6336564889757486,0.701
0.8278241357548559,0.702,0.8877322274217502,0.702,0.9350183540224731,0.702,0.9429344018830387,0.702,0.6337758074465311,0.702
0.8282027908281326,0.703,0.8878443130551742,0.703,0.935284557401855,0.703,0.9433547230083784,0.703,0.6338008971561715,0.703
0.8283430334478648,0.704,0.888040462913666,0.704,0.935438675147813,0.704,0.9449659539888475,0.704,0.633816197436829,0.704
0.829558681232383,0.705,0.888110516434556,0.705,0.9359290497940427,0.705,0.9450640289180934,0.705,0.6352598180075071,0.705
0.8298296052170254,0.706,0.8883767198139378,0.706,0.9359290497940427,0.706,0.9451621038473393,0.706,0.6355400633140733,0.706
0.8300539934085969,0.707,0.8884467733348278,0.707,0.9359290497940427,0.707,0.9452321573682293,0.707,0.636338261011308,0.707
0.8304326484818736,0.708,0.8887129767142097,0.708,0.9359290497940427,0.708,0.9454002858183652,0.708,0.637201973117743,0.708
0.8325433996129792,0.709,0.8891332978395494,0.709,0.9359290497940427,0.709,0.9460447782105529,0.709,0.6378840080485344,0.709
0.8325526603651867,0.71,0.8895956510774231,0.71,0.9359290497940427,0.71,0.9461148317314428,0.71,0.6380661735010369,0.71
0.8335881074258468,0.711,0.8896283116410048,0.711,0.9359290497940427,0.711,0.9462416812609457,0.711,0.6381668491665387,0.711
0.8352008975527663,0.712,0.8897217474150251,0.712,0.9359290497940427,0.712,0.9462549387732228,0.712,0.639462025047586,0.712
0.8354204939068,0.713,0.8903101969905007,0.713,0.9360691568358226,0.713,0.9474178272199961,0.713,0.6400978901274663,0.713
0.8359087977115293,0.714,0.8907585395241965,0.714,0.9363353602152045,0.714,0.9481345531473724,0.714,0.6409801142787743,0.714
0.8361264988429984,0.715,0.8907756108495853,0.715,0.9364054137360944,0.715,0.9485807156667694,0.715,0.6414142351205712,0.715
0.8369399060374447,0.716,0.8912489141704262,0.716,0.9366155742987643,0.716,0.9488469190461513,0.716,0.6414580212670292,0.716
0.8379936055642809,0.717,0.8913189676913161,0.717,0.9370919382408159,0.717,0.9496034970717628,0.717,0.6414650791685087,0.717
0.8386228174742304,0.718,0.8917813209291899,0.718,0.9373388994732713,0.718,0.9497015720010088,0.718,0.6443680109332592,0.718
0.8395122293082907,0.719,0.8918093423375459,0.719,0.9376943985204697,0.719,0.9498276683386107,0.719,0.6445798078097925,0.719
0.8395904915503821,0.72,0.8918093423375459,0.72,0.9376943985204697,0.72,0.9503187390542908,0.72,0.646546705546123,0.72
0.8402551878855861,0.721,0.8919354386751478,0.721,0.9377644520413596,0.721,0.9510045674895621,0.721,0.6465937700077166,0.721
0.8404599957927215,0.722,0.8925253940455341,0.722,0.9382968588001233,0.722,0.951074621010452,0.722,0.6467503865902212,0.722
0.8406745920484495,0.723,0.8938689158517107,0.723,0.9383669123210132,0.723,0.951074621010452,0.723,0.6488978529321355,0.723
0.8406984082462661,0.724,0.8939544658493871,0.724,0.9384649872502592,0.724,0.951074621010452,0.724,0.6494507200636658,0.724
0.841994559273074,0.725,0.8948356544399921,0.725,0.9384789979544372,0.725,0.951074621010452,0.725,0.6495417088313018,0.725
0.8427147443536289,0.726,0.895115868523552,0.726,0.938675147812929,0.726,0.9513548350940119,0.726,0.6495417088313018,0.726
0.8430602686709482,0.727,0.8952139434527979,0.727,0.9387872334463531,0.727,0.9514529100232577,0.727,0.6496150335647163,0.727
0.8431111360385878,0.728,0.8952699862695099,0.728,0.9390254154173788,0.728,0.9516350491775717,0.728,0.6506913125808911,0.728
0.8440221583339177,0.729,0.8959159369527145,0.729,0.9392504378283713,0.729,0.9516350491775717,0.729,0.6514966028518293,0.729
0.844961783886123,0.73,0.8967551209123771,0.73,0.9403844537226441,0.73,0.9517197898423818,0.73,0.6515327673741025,0.73
0.8451322469357417,0.731,0.8971474206293608,0.731,0.940440496539356,0.731,0.952727884103455,0.731,0.6520700821201207,0.731
0.8454526330551855,0.732,0.8978342485711084,0.732,0.94069268921456,0.732,0.9527985989492119,0.732,0.6523429841535829,0.732
0.845805402069952,0.733,0.8980581164009304,0.733,0.9411830638607896,0.733,0.9530921624120828,0.733,0.6536887054987144,0.733
0.8475353297442799,0.734,0.8982122341468882,0.734,0.9419396418864012,0.734,0.9531762266371507,0.734,0.6567655429198123,0.734
0.8477126749502145,0.735,0.8982122341468882,0.735,0.9420657382240032,0.735,0.9532042480455067,0.735,0.6573957252913931,0.735
0.8480717991866499,0.736,0.8984252409773593,0.736,0.9426121556869448,0.736,0.9533163336789306,0.736,0.657558186324395,0.736
0.848694359520938,0.737,0.898660576680584,0.737,0.9441673438507019,0.737,0.9536245691708465,0.737,0.6583807837259686,0.737
0.848706261832971,0.738,0.8997113794939333,0.738,0.9442661996497373,0.738,0.9536385798750245,0.738,0.6588398908908026,0.738
0.848706261832971,0.739,0.8997814330148233,0.739,0.9442934401883039,0.739,0.9541149438170763,0.739,0.659606413941533,0.739
0.8489586985484889,0.74,0.9002157648443411,0.74,0.9453722644100092,0.74,0.9541289545212542,0.74,0.659606413941533,0.74
0.8492434122877137,0.741,0.9002157648443411,0.741,0.945652478493569,0.741,0.9542970829713902,0.741,0.659941800868543,0.741
0.8494095868510364,0.742,0.900285818365231,0.742,0.9460587889147308,0.742,0.954633339871662,0.742,0.6599577722950736,0.742
0.8497160086950424,0.743,0.9004133099824869,0.743,0.9461008210272648,0.743,0.9547454255050859,0.743,0.6601928130935406,0.743
0.8498850123401391,0.744,0.9005660324487909,0.744,0.9461856392294221,0.744,0.9547454255050859,0.744,0.6611940775828853,0.744
0.8502489306500245,0.745,0.9005688186505267,0.745,0.9473617844032841,0.745,0.9548294897301538,0.745,0.6616703041581375,0.745
0.8509689542025409,0.746,0.9010984392075546,0.746,0.9486227477793033,0.746,0.9550116288844678,0.746,0.6620988469084429,0.746
0.8512166047261763,0.747,0.9013786532911144,0.747,0.9495474542550508,0.747,0.9556981533891893,0.747,0.6621337089363223,0.747
0.8515391627515602,0.748,0.9013786532911144,0.748,0.9497015720010088,0.748,0.9560203995852832,0.748,0.6627625086581802,0.748
0.851791599467078,0.749,0.9014346961078263,0.749,0.9497295934093648,0.749,0.956022864187845,0.749,0.6629387437635634,0.749
0.852969637472828,0.75,0.9017008994872082,0.75,0.9501786339754816,0.75,0.956146495922885,0.75,0.6643686488264157,0.75
0.8532772520154224,0.751,0.90203715638748,0.751,0.9508084176310702,0.751,0.9565168665247115,0.751,0.6665988382574486,0.751
0.8536428020475423,0.752,0.902093199204192,0.752,0.9508084176310702,0.752,0.9571972987362345,0.752,0.6666417723614803,0.752
0.8536428020475423,0.753,0.902205284837616,0.753,0.950962535377028,0.753,0.9576036091573963,0.753,0.6683885220077126,0.753
0.8539232872870065,0.754,0.9022613276543279,0.754,0.95101857819374,0.754,0.9576036091573963,0.754,0.6684779236265536,0.754
0.8540915784306851,0.755,0.9029058200465155,0.755,0.95101857819374,0.755,0.9576176198615742,0.755,0.6696890076353158,0.755
0.8544001121940958,0.756,0.9042368369434248,0.756,0.95101857819374,0.756,0.958009919578558,0.756,0.6707557441804188,0.756
0.855003155458944,0.757,0.9042368369434248,0.757,0.95101857819374,0.757,0.9584459980105636,0.757,0.6711213550938337,0.757
0.8559147324872028,0.758,0.9046151259562306,0.758,0.9512847815731219,0.758,0.9590046795751954,0.758,0.6716846164612876,0.758
0.8559287567491761,0.759,0.9048112758147224,0.759,0.9513968672065458,0.759,0.9590186902793735,0.759,0.6723274570998135,0.759
0.8559287567491761,0.76,0.9049086630057156,0.76,0.9515790063608597,0.76,0.9590186902793735,0.76,0.6723274570998135,0.76
0.8559287567491761,0.761,0.9059881749656737,0.761,0.9515790063608597,0.761,0.9591027545044414,0.761,0.6723274570998135,0.761
0.8559287567491761,0.762,0.9061703141199877,0.762,0.95169176882662,0.762,0.9591027545044414,0.762,0.6723653444591045,0.762
0.8559287567491761,0.763,0.9064225067951915,0.763,0.9522381786339755,0.763,0.9591027545044414,0.763,0.6723653444591045,0.763
0.8559287567491761,0.764,0.9064365174993695,0.764,0.9529520553703029,0.764,0.9591027545044414,0.764,0.6727277006720206,0.764
0.8559287567491761,0.765,0.9103327495621716,0.765,0.9530781517079049,0.765,0.9595651077423152,0.765,0.6732133178940204,0.765
0.8559287567491761,0.766,0.9104193227510262,0.766,0.9531061731162608,0.766,0.9595651077423152,0.766,0.675043968911123,0.766
0.8559287567491761,0.767,0.9107222907094027,0.767,0.9534144086081766,0.767,0.9595651077423152,0.767,0.6750900670555131,0.767
0.856676062658645,0.768,0.910849889315437,0.768,0.9539187939585844,0.768,0.9597197898423818,0.768,0.675510612911026,0.768
0.8567421639436225,0.769,0.9115364138201586,0.769,0.9539748367752964,0.769,0.9602521891418564,0.769,0.6757060786702911,0.769
0.8567421639436225,0.77,0.9120407991705664,0.77,0.9540308795920083,0.77,0.9602521891418564,0.77,0.675799115454272,0.77
0.8567421639436225,0.771,0.9120407991705664,0.771,0.9541429652254322,0.771,0.9602521891418564,0.771,0.6764088903225961,0.771
0.856910455087301,0.772,0.9131957578559521,0.772,0.9544231793089921,0.772,0.9603098994087814,0.772,0.6764725224775041,0.772
0.856910455087301,0.773,0.9133998374758315,0.773,0.954479222125704,0.773,0.9605458570347746,0.773,0.6771459003619035,0.773
0.8577378865437206,0.774,0.9136641264148829,0.774,0.9550116288844678,0.774,0.9609381567517583,0.774,0.6771782838997529,0.774
0.8581726386648902,0.775,0.9141844369097991,0.775,0.9556000784599434,0.775,0.9610238592263615,0.775,0.6779772669964511,0.775
0.8596166519440822,0.776,0.9159195337890844,0.776,0.9556140891641214,0.776,0.9610647985989492,0.776,0.678600227417707,0.776
0.8598031242112348,0.777,0.9166643315493037,0.777,0.9556280998682993,0.777,0.9610782637935382,0.777,0.6786979686427547,0.777
0.8600415065765488,0.778,0.9166923529576596,0.778,0.955812715402505,0.778,0.9613304564687422,0.778,0.6788203711939557,0.778
0.8601256415290125,0.779,0.9168604814077955,0.779,0.9565168665247115,0.779,0.9618908846358618,0.779,0.679029749801708,0.779
0.8603744477946849,0.78,0.9174209095749153,0.78,0.9575755877490403,0.78,0.9620169809734638,0.78,0.6802756169470794,0.78
0.8604866418904705,0.781,0.9175049737999832,0.781,0.9575755877490403,0.781,0.9623112057612015,0.781,0.6813021150230386,0.781
0.8609311457018651,0.782,0.9179367925585565,0.782,0.9581517855891954,0.782,0.9631814169830618,0.782,0.6816653169699699,0.782
0.8611196813732365,0.783,0.9179367925585565,0.783,0.9587805083083476,0.783,0.9636422226581108,0.783,0.6818962964158654,0.783
0.8617183884674173,0.784,0.9182895732339508,0.784,0.9589906688710175,0.784,0.9636857811339787,0.784,0.6821815981472317,0.784
0.8623799172568544,0.785,0.9184436909799086,0.785,0.9589906688710175,0.785,0.9640625437834506,0.785,0.6824930571465759,0.785
0.8633195428090596,0.786,0.9197186650601059,0.786,0.9590046795751954,0.786,0.9644408327962564,0.786,0.6828808792800904,0.786
0.8638683266038583,0.787,0.9197606971726399,0.787,0.9591027545044414,0.787,0.9645389077255023,0.787,0.6866022056862807,0.787
0.8638805132879882,0.788,0.9197606971726399,0.788,0.9591027545044414,0.788,0.9647911004007061,0.788,0.6873866113648917,0.788
0.864885324959345,0.789,0.9200801300011207,0.789,0.9591027545044414,0.789,0.9648471432174182,0.789,0.6875553856141725,0.789
0.8650585512937382,0.79,0.9202931039314036,0.79,0.9591027545044414,0.79,0.9651693894135119,0.79,0.6875553856141725,0.79
0.8650585512937382,0.791,0.9207274357609213,0.791,0.9592708829545773,0.791,0.9652119089316987,0.791,0.6887436239901567,0.791
0.8654792791529345,0.792,0.9208535320985233,0.792,0.9592708829545773,0.792,0.9653655392720039,0.792,0.6905563564367229,0.792
0.8655512860067877,0.793,0.9219743884327626,0.793,0.9592708829545773,0.793,0.9654496034970718,0.793,0.6907757221855255,0.793
0.8659561040600239,0.794,0.9222826239246784,0.794,0.9595516637478109,0.794,0.9658138818056996,0.794,0.6914007915319481,0.794
0.8663207348713274,0.795,0.9227137733945983,0.795,0.9599574074592989,0.795,0.966696556168913,0.795,0.6931097102850791,0.795
0.866489026015006,0.796,0.9238378120884355,0.796,0.9600840630472854,0.796,0.966850673914871,0.796,0.6931824671501384,0.796
0.8680597433560059,0.797,0.9241460475803513,0.797,0.9600840630472854,0.797,0.9670748451817188,0.797,0.6937149931284216,0.797
0.8681317140212604,0.798,0.9241460475803513,0.798,0.9600840630472854,0.798,0.9672149522234987,0.798,0.6937149931284216,0.798
0.8684804712152023,0.799,0.9249306470143189,0.799,0.9602398498136681,0.799,0.9674111020819907,0.799,0.69570050375077,0.799
0.8687048594067737,0.8,0.9252949253229468,0.8,0.9605178356264186,0.8,0.9675231877154146,0.8,0.6960582924988392,0.8
0.8695603393871397,0.801,0.92645781376972,0.801,0.9606439319640205,0.801,0.9677613696864404,0.801,0.6964294916580438,0.801
0.8698127761026576,0.802,0.92652786729061,0.802,0.9608266199649738,0.802,0.9678463349024883,0.802,0.6973300116379979,0.802
0.8698127761026576,0.803,0.9271303275702637,0.803,0.9610222209768263,0.803,0.9679855409532883,0.803,0.6987856626593888,0.803
0.870822522964729,0.804,0.9279009163000532,0.804,0.9611483173144282,0.804,0.9680836158825342,0.804,0.7029035842091336,0.804
0.8717761727789075,0.805,0.9279009163000532,0.805,0.9611763387227842,0.805,0.9682237229243141,0.805,0.7038780746388211,0.805
0.8732406213200247,0.806,0.9279009163000532,0.806,0.9630537730826352,0.806,0.9682797657410261,0.806,0.704723869957318,0.806
0.8736834724072645,0.807,0.9279009163000532,0.807,0.9631533967524553,0.807,0.9687140975705439,0.807,0.7060182574190884,0.807
0.8743303508821137,0.808,0.9279009163000532,0.808,0.9633215181360942,0.808,0.9688406304728546,0.808,0.7063898551729214,0.808
0.8744846734161595,0.809,0.9279009163000532,0.809,0.963347997870373,0.809,0.9689102474290358,0.809,0.7070294417797249,0.809
0.8746230979594699,0.81,0.9279009163000532,0.81,0.9635441477288649,0.81,0.9692184829209516,0.81,0.7075098609818464,0.81
0.8750718743426127,0.811,0.9279009163000532,0.811,0.9636982654748227,0.811,0.9695407291170455,0.811,0.7075491913395481,0.811
0.8753383353201037,0.812,0.9280830554543671,0.812,0.9644828649087903,0.812,0.9696528147504694,0.812,0.7085759678290489,0.812
0.8753383353201037,0.813,0.9281110768627231,0.813,0.9645949505422142,0.813,0.9696528147504694,0.813,0.7087284799539971,0.813
0.8760692150208935,0.814,0.928335248129571,0.814,0.9647911004007061,0.814,0.9699750609465632,0.814,0.7102721928945491,0.814
0.8760692150208935,0.815,0.9291908931698775,0.815,0.9648471432174182,0.815,0.9700451144674531,0.815,0.7115120590157581,0.815
0.8766285674216394,0.816,0.9292459439011405,0.816,0.965029282371732,0.816,0.9701992322134111,0.816,0.7143466908104045,0.816
0.876796858565318,0.817,0.9302967467144899,0.817,0.965169877408056,0.817,0.9705494998178609,0.817,0.7143861239735942,0.817
0.876796858565318,0.818,0.9304508644604478,0.818,0.9657158068764536,0.818,0.9707596603805307,0.818,0.7144938350800807,0.818
0.8770212467568894,0.819,0.9306330036147616,0.819,0.9658138818056996,0.819,0.9710538851682685,0.819,0.7147056774551782,0.819
0.877259659210434,0.82,0.9314176030487292,0.82,0.966668534760557,0.82,0.9716010984084286,0.82,0.7154245256214944,0.82
0.8773578290442465,0.821,0.9317538599490011,0.821,0.9668086418023369,0.821,0.9716283240395662,0.821,0.7155152467566421,0.821
0.8777656263144612,0.822,0.931767870653179,0.822,0.9668231173380035,0.822,0.97188051671477,0.822,0.7161966650949995,0.822
0.8778695536327813,0.823,0.9322302238910528,0.823,0.966920727435761,0.823,0.972048645164906,0.823,0.7163586159207223,0.823
0.8790772682653204,0.824,0.9325524700871466,0.824,0.9669627595482949,0.824,0.972132709389974,0.824,0.7177306505723811,0.824
0.8791754312158182,0.825,0.9326085129038586,0.825,0.9670047916608289,0.825,0.9726651161487376,0.825,0.7178027735721372,0.825
0.8797206523720709,0.826,0.9330008126208423,0.826,0.9673690699694567,0.826,0.9729032981197635,0.826,0.7178410508965146,0.826
0.88086389453755,0.827,0.9339395298007678,0.827,0.9674391234903467,0.827,0.9729032981197635,0.827,0.7215790835352589,0.827
0.8811039744201049,0.828,0.9340048190070604,0.828,0.9674671448987026,0.828,0.9729032981197635,0.828,0.7219045499562975,0.828
0.8811443797770142,0.829,0.9346260543054894,0.829,0.9674811556028806,0.829,0.9729032981197635,0.829,0.7228225962861712,0.829
0.881326695182666,0.83,0.9347521506430914,0.83,0.9676492840530165,0.83,0.9729453302322975,0.83,0.7229319657482964,0.83
0.8822943692588178,0.831,0.9348222041639813,0.831,0.9678043039677202,0.831,0.9731835122033233,0.831,0.7232331969144096,0.831
0.8824065633546034,0.832,0.935214503880965,0.832,0.9679435088407543,0.832,0.9732255443158573,0.832,0.7239480929765877,0.832
0.8829254610476124,0.833,0.9354255691768827,0.833,0.9680696051783563,0.833,0.9733796620618153,0.833,0.7266183287840622,0.833
0.8830236308814249,0.834,0.9368677669739681,0.834,0.9681816908117802,0.834,0.9735341506129597,0.834,0.7270357735190155,0.834
0.8832066634882352,0.835,0.9370647985989492,0.835,0.9684343257443082,0.835,0.9736178440328411,0.835,0.727848494322131,0.835
0.883626674146273,0.836,0.9372600666909519,0.836,0.968503937007874,0.836,0.9736178440328411,0.836,0.7279934910721886,0.836
0.8841471965893474,0.837,0.9372740773951299,0.837,0.9692184829209516,0.837,0.9736185832772921,0.837,0.7288309709773918,0.837
0.8858144590140944,0.838,0.9373020988034859,0.838,0.9692465043293076,0.838,0.9736878975537311,0.838,0.73041490095081,0.838
0.8862351868732908,0.839,0.9381287303499873,0.839,0.9696528147504694,0.839,0.973715918962087,0.839,0.7310028801331405,0.839
0.886405071102011,0.84,0.9421498024490711,0.84,0.9696528147504694,0.84,0.973799983187155,0.84,0.7320250474172676,0.84
0.8870065212818176,0.841,0.9431165410373525,0.841,0.970213242917589,0.841,0.973799983187155,0.841,0.7325261317862463,0.841
0.8881284622396747,0.842,0.9431305517415305,0.842,0.9707456496763527,0.842,0.973828004595511,0.842,0.7325447920916168,0.842
0.8884901163605776,0.843,0.9431305517415305,0.843,0.9708857567181327,0.843,0.9741502507916048,0.843,0.7352767380494899,0.843
0.8889699179580675,0.844,0.9431585731498865,0.844,0.9711103327495622,0.844,0.9742343150166728,0.844,0.7380121453954037,0.844
0.889351676553494,0.845,0.9435648835710483,0.845,0.9713340992518283,0.845,0.9745425505085885,0.845,0.7400011168336144,0.845
0.8912013014332595,0.846,0.9435648835710483,0.846,0.971404954046178,0.846,0.9746697115317259,0.846,0.740818645080436,0.846
0.8923637893555851,0.847,0.9435648835710483,0.847,0.9717824417855241,0.847,0.9749208395213943,0.847,0.7409168940338081,0.847
0.892938784096487,0.848,0.9435648835710483,0.848,0.9718524953064142,0.848,0.9754112141676241,0.848,0.7415584878615709,0.848
0.892938784096487,0.849,0.9446717292011096,0.849,0.9720906772774399,0.849,0.97550928909687,0.849,0.7423074904337842,0.849
0.8931706633010797,0.85,0.9460307675063748,0.85,0.9724969876986017,0.85,0.9755793426177599,0.85,0.7463658233696936,0.85
0.8935492918244285,0.851,0.9461568638439768,0.851,0.9726651161487376,0.851,0.9759159369527145,0.851,0.7509620157377819,0.851
0.8951546174882546,0.852,0.9470395382071903,0.852,0.9727912124863396,0.852,0.9765460812060414,0.852,0.7509620157377819,0.852
0.8960802187784868,0.853,0.9473337629949281,0.853,0.9727912124863396,0.853,0.9765741026143974,0.853,0.751952291664551,0.853
0.8971334810534878,0.854,0.9489449939753972,0.854,0.9727912124863396,0.854,0.977288648527475,0.854,0.7539001935286975,0.854
0.8973704508800224,0.855,0.9498563922942207,0.855,0.9727912124863396,0.855,0.9773870402802102,0.855,0.7549092680330405,0.855
0.9002874973704509,0.856,0.9504161179140863,0.856,0.9728892874155856,0.856,0.9775408412026788,0.856,0.7557013641128156,0.856
0.9017333744705915,0.857,0.9519880075093166,0.857,0.9733796620618153,0.857,0.9775408412026788,0.857,0.7563479991339306,0.857
0.903903861794318,0.858,0.9520693810070894,0.858,0.9735337798077731,0.858,0.9776675633266084,0.858,0.7566682342746833,0.858
0.9063933023881978,0.859,0.9520693810070894,0.859,0.9736038333286631,0.859,0.9777373029772329,0.859,0.7586581947948162,0.859
0.9065142696865578,0.86,0.9520693810070894,0.86,0.9736038333286631,0.86,0.9778911088071286,0.86,0.7632357931370167,0.86
0.90713263960957,0.861,0.9521254238238014,0.861,0.9736878975537311,0.861,0.9778911088071286,0.861,0.7638011256188154,0.861
0.9078185260500666,0.862,0.9525597556533192,0.862,0.973743940370443,0.862,0.9783534620450024,0.862,0.7646704480511154,0.862
0.9078746230979595,0.863,0.9525877770616751,0.863,0.973799983187155,0.863,0.9785776333118502,0.863,0.7649638537935205,0.863
0.9080709627655844,0.864,0.9534844621290666,0.864,0.973799983187155,0.864,0.9793485113835376,0.864,0.7671770319536452,0.864
0.9081844445067736,0.865,0.9538633975481611,0.865,0.9741933676114154,0.865,0.9795163504917758,0.865,0.7672741273903577,0.865
0.9100624079657808,0.866,0.9546613612800179,0.866,0.9743464006500967,0.866,0.979600700525394,0.866,0.767587477152173,0.866
0.9104550873010308,0.867,0.9546613612800179,0.867,0.9746686468461905,0.867,0.9796144254210216,0.867,0.7692091609357571,0.867
0.912306289881495,0.868,0.9546613612800179,0.868,0.9749068288172164,0.868,0.9797405217586236,0.868,0.7696000668588961,0.868
0.9139892013182807,0.869,0.9546613612800179,0.869,0.9751169893798862,0.869,0.9799509632224168,0.869,0.7701537186811777,0.869
0.9153787900036463,0.87,0.9555160142348754,0.87,0.9752150643091322,0.87,0.9799927144338274,0.87,0.7710939776824727,0.87
0.9158263796367716,0.871,0.9559942278324951,0.871,0.9752150643091322,0.871,0.9801888642923193,0.871,0.7714258664630563,0.871
0.9160227193043966,0.872,0.9561330998248686,0.872,0.975565331913582,0.872,0.9805111104884131,0.872,0.7731674075277766,0.872
0.9160227193043966,0.873,0.9564047965930741,0.873,0.9757618213660245,0.873,0.9805674255691769,0.873,0.7751291915299928,0.873
0.9166257625692448,0.874,0.9567934097340918,0.874,0.9763219099391935,0.874,0.980861378092863,0.874,0.7755827193420116,0.874
0.9172532742519001,0.875,0.9569451060610307,0.875,0.9767709033848913,0.875,0.9810575279513548,0.875,0.7784047554548444,0.875
0.9173550241918519,0.876,0.9570712023986325,0.876,0.977246616414941,0.876,0.9810575279513548,0.876,0.7795102855719078,0.876
0.9177019939983734,0.877,0.9573233950738365,0.877,0.977246616414941,0.877,0.9814358169641606,0.877,0.7799832829358349,0.877
0.9180141645045929,0.878,0.9573233950738365,0.878,0.9776812609457093,0.878,0.9814778490766946,0.878,0.7800828900343468,0.878
0.9185050136736554,0.879,0.9573233950738365,0.879,0.9778210552862386,0.879,0.9818563922942206,0.879,0.78029980943436,0.879
0.9188556202229857,0.88,0.9577857483117102,0.88,0.9778210552862386,0.88,0.9820522879479923,0.88,0.7837047154944499,0.88
0.9189818385807447,0.881,0.9591447866169753,0.881,0.9783254406366464,0.881,0.9822624485106621,0.881,0.7837331730673757,0.881
0.9202367096240411,0.882,0.9616823346456141,0.882,0.9785496119034943,0.882,0.9822764592148402,0.882,0.7971168335518377,0.882
0.9202367096240411,0.883,0.9619048953400398,0.883,0.9789001751313485,0.883,0.9823044806231961,0.883,0.7971168335518377,0.883
0.9202787788700201,0.884,0.9624388808719896,0.884,0.9795303611959537,0.884,0.9830052539404553,0.884,0.7992699705855572,0.884
0.92070682280345,0.885,0.9626894947740073,0.885,0.9795866900175131,0.885,0.9830890800571637,0.885,0.7993747098477674,0.885
0.9213249936891706,0.886,0.9629977302659232,0.886,0.9797825538711575,0.886,0.9831871549864096,0.886,0.7998776882203726,0.886
0.9213379145922446,0.887,0.9640625437834506,0.887,0.9799369527145358,0.887,0.9834533583657915,0.887,0.8008977598016715,0.887
0.9222214430965571,0.888,0.96504329307591,0.888,0.9800207358421834,0.888,0.9835374225908594,0.888,0.801973817228618,0.888
0.9231750929107355,0.889,0.96504329307591,0.889,0.9802171628721541,0.889,0.9835654439992154,0.889,0.8031215462475132,0.889
0.9234275296262534,0.89,0.96504329307591,0.89,0.9805111104884131,0.89,0.983846337055354,0.89,0.8037894540511387,0.89
0.9248860528714676,0.891,0.96504329307591,0.891,0.9805391318967691,0.891,0.9848684394877687,0.891,0.8044271229636637,0.891
0.9257275085898604,0.892,0.9654075713845378,0.892,0.9807913245719729,0.892,0.9848824501919466,0.892,0.8054487136621706,0.892
0.9257275085898604,0.893,0.9656597640597416,0.893,0.9810435172471769,0.893,0.9852049036777584,0.893,0.8081120849618268,0.893
0.9257275085898604,0.894,0.9657158068764536,0.894,0.9810435172471769,0.894,0.9855829854008462,0.894,0.8086506581585282,0.894
0.9257275085898604,0.895,0.9657158068764536,0.895,0.9818281166811444,0.895,0.9855969961050243,0.895,0.8089491318925044,0.895
0.9257275085898604,0.896,0.9659119567349455,0.896,0.9818423817863398,0.896,0.9859052315969401,0.896,0.8098628663690322,0.896
0.9257275085898604,0.897,0.9660240423683695,0.897,0.9821643735814162,0.897,0.986031327934542,0.897,0.8108517979860852,0.897
0.9257275085898604,0.898,0.9666825454647351,0.898,0.9821783842855942,0.898,0.9868579594810435,0.898,0.811862236667561,0.898
0.9257275085898604,0.899,0.9667670753064799,0.899,0.9827808445652478,0.899,0.9870120772270015,0.899,0.812076601046715,0.899
0.9261113448324219,0.9,0.966822652506515,0.9,0.982907180385289,0.9,0.9872362484938493,0.9,0.813121115842058,0.9
0.9261113448324219,0.901,0.966836663210693,0.901,0.9834533583657915,0.901,0.9874183876481631,0.901,0.8132066352831929,0.901
0.9261113448324219,0.902,0.9671729201109648,0.902,0.9835374225908594,0.902,0.9875309973801084,0.902,0.8133072531348653,0.902
0.9261113448324219,0.903,0.9676773054613725,0.903,0.9835654439992154,0.903,0.9878527194776809,0.903,0.8139673450343026,0.903
0.9261342121870837,0.904,0.9676773054613725,0.904,0.9836922257870182,0.904,0.9879227729985709,0.904,0.8155206392411526,0.904
0.9264427459504944,0.905,0.9678454339115083,0.905,0.9838876901953092,0.905,0.9881609549695968,0.905,0.8159440478729739,0.905
0.9269547902176352,0.906,0.9689111185832773,0.906,0.9845882254042088,0.906,0.9882310084904867,0.906,0.8161631703108653,0.906
0.9271220428825847,0.907,0.970353349959369,0.907,0.9848966725043783,0.907,0.9883150727155546,0.907,0.8161631703108653,0.907
0.9278612197960929,0.908,0.970382201300157,0.908,0.9854989211757783,0.908,0.9883150727155546,0.908,0.8165158368350732,0.908
0.927929317719655,0.909,0.9706615854512848,0.909,0.9855829854008462,0.909,0.9884832011656906,0.909,0.8179119667306001,0.909
0.9285473873166353,0.91,0.9713060778434724,0.91,0.9857230924426261,0.91,0.9885392439824026,0.91,0.8180488237368331,0.91
0.9290101814714049,0.911,0.9726382448127548,0.911,0.9870120772270015,0.911,0.9889455544035644,0.911,0.8187123486100603,0.911
0.929247598345137,0.912,0.9731134586824334,0.912,0.9872362484938493,0.912,0.9891276935578782,0.912,0.8190971436863035,0.912
0.9292776305271572,0.913,0.9735477905119512,0.913,0.9874183876481631,0.913,0.9891977470787682,0.913,0.8201768745665113,0.913
0.9293477498702792,0.914,0.9748087538879704,0.914,0.9875309973801084,0.914,0.9897301538375318,0.914,0.8205604994854435,0.914
0.930621976018512,0.915,0.9748227645921484,0.915,0.9878527194776809,0.915,0.9898842715834898,0.915,0.8210658073463284,0.915
0.930621976018512,0.916,0.9751733800350263,0.916,0.9879227729985709,0.916,0.9905007425673215,0.916,0.8210658073463284,0.916
0.9312119597228845,0.917,0.9759015888138538,0.917,0.987936783702749,0.917,0.991173256367865,0.917,0.8224697723209027,0.917
0.9321796202283118,0.918,0.9759015888138538,0.918,0.9881329335612408,0.918,0.991173256367865,0.918,0.8231874290171768,0.918
0.9325853726947619,0.919,0.9761677921932357,0.919,0.9883150727155546,0.919,0.991257320592933,0.919,0.8241860858720612,0.919
0.9325853726947619,0.92,0.9762658671224815,0.92,0.9883150727155546,0.92,0.9913834169305349,0.92,0.8253550685385476,0.92
0.9325853726947619,0.921,0.9766301454311094,0.921,0.9884832011656906,0.921,0.9914114383388909,0.921,0.8309757991205832,0.921
0.9325853726947619,0.922,0.9769106830122591,0.922,0.9885392439824026,0.922,0.9914955025639589,0.922,0.8328252064252089,0.922
0.9330061005539584,0.923,0.977288648527475,0.923,0.9889455544035644,0.923,0.9915515453806708,0.923,0.8341187400956251,0.923
0.9347170605146904,0.924,0.9776529268361028,0.924,0.9890716507411662,0.924,0.9916776417182728,0.924,0.8341520366073347,0.924
0.9350255942781012,0.925,0.9776529268361028,0.925,0.9894219183456161,0.925,0.9917758318739054,0.925,0.834271237887882,0.925
0.9354359197296274,0.926,0.9783814834533584,0.926,0.989562025387396,0.926,0.9919298343934766,0.926,0.8344577410170174,0.926
0.9367926512867261,0.927,0.9785356011993163,0.927,0.9897581752458878,0.927,0.99215411558669,0.927,0.8370400030140428,0.927
0.9372133791459224,0.928,0.9786479859894921,0.928,0.9898702608793118,0.928,0.9921680163645025,0.928,0.837784768537481,0.928
0.9372554519318421,0.929,0.978885868803766,0.929,0.9901504749628717,0.929,0.9921820270686804,0.929,0.8396562561371207,0.929
0.9382792230558867,0.93,0.9789979544371901,0.93,0.9902625605962956,0.93,0.992966626502648,0.93,0.8403237601275786,0.93
0.9387981207488956,0.931,0.9793902541541738,0.931,0.9904026676380755,0.931,0.992994647911004,0.931,0.8417632704020241,0.931
0.9400883528504312,0.932,0.9793902541541738,0.932,0.9908510101717712,0.932,0.9929947460595446,0.932,0.841826690414951,0.932
0.9402566439941098,0.933,0.9794182755625298,0.933,0.9910191386219072,0.933,0.99302266931936,0.933,0.8421881749792176,0.933
0.9430374421539756,0.934,0.9795723933084877,0.934,0.9910891921427971,0.934,0.993064701431894,0.934,0.8438042989397129,0.934
0.9434004599764403,0.935,0.9800347465463615,0.935,0.9911172135511531,0.935,0.9934570011488777,0.935,0.8457259611434798,0.935
0.9442823885788012,0.936,0.9804270462633452,0.936,0.9911172135511531,0.936,0.9937512259366156,0.936,0.8466601538984945,0.936
0.9456597952601318,0.937,0.9819824868651489,0.937,0.991201277776221,0.937,0.9937792473449716,0.937,0.8473020494764554,0.937
0.9477455998878059,0.938,0.9828796390994298,0.938,0.991257320592933,0.938,0.9939333650909294,0.938,0.8473020494764554,0.938
0.950312039828904,0.939,0.9829209516070277,0.939,0.9913834169305349,0.939,0.9939333650909294,0.939,0.8473020494764554,0.939
0.950312039828904,0.94,0.9835654439992154,0.94,0.9914114383388909,0.94,0.9939333650909294,0.94,0.8494870979972865,0.94
0.9508730103078326,0.941,0.9843082311733801,0.941,0.9914814918597809,0.941,0.9941155042452434,0.941,0.8494872315840339,0.941
0.9508730103078326,0.942,0.9850505786420826,0.942,0.9916776417182728,0.942,0.9942696219912013,0.942,0.8499419473483145,0.942
0.9514199565247878,0.943,0.9853868355423544,0.943,0.9917057793345009,0.943,0.9942976433995573,0.943,0.8502267044355031,0.943
0.9522894607671272,0.944,0.9871527242669207,0.944,0.9917617059433407,0.944,0.9944377504413372,0.944,0.8512986230299017,0.944
0.9523736063389664,0.945,0.9872082270854933,0.945,0.9919859894921191,0.945,0.9948580715666769,0.945,0.8552349157487028,0.945
0.9524717761727789,0.946,0.9873063020147392,0.946,0.9921680163645025,0.946,0.9948720822708549,0.946,0.8559758566574045,0.946
0.9550802888997967,0.947,0.9874323983523412,0.947,0.9921820270686804,0.947,0.9954465211421526,0.947,0.8560059493286295,0.947
0.9557534534745109,0.948,0.9874884411690532,0.948,0.992966626502648,0.948,0.9960629921259843,0.948,0.8561991697967145,0.948
0.9557534534745109,0.949,0.9877966766609689,0.949,0.9929806372068261,0.949,0.9962591419844762,0.949,0.8573458776047782,0.949
0.9557534534745109,0.95,0.9882590298988427,0.95,0.9929947460595446,0.95,0.9962871633928321,0.95,0.8574127989260791,0.95
0.9563144239534395,0.951,0.9882590298988427,0.951,0.99302266931936,0.951,0.9963291955053661,0.951,0.8595869293573154,0.951
0.9581428611492835,0.952,0.9884972118698686,0.952,0.993064701431894,0.952,0.99651133465968,0.952,0.8648258908025812,0.952
0.9617035001121831,0.953,0.9888474794743184,0.953,0.9934570011488777,0.953,0.996539356068036,0.953,0.8665415073812976,0.953
0.963438749035832,0.954,0.9902206654991244,0.954,0.9935270546697677,0.954,0.9966234202931039,0.954,0.8665415073812976,0.954
0.963438749035832,0.955,0.9904446997506094,0.955,0.9937372152324376,0.955,0.9967214952223499,0.955,0.8665924883039864,0.955
0.963438749035832,0.956,0.9910191386219072,0.956,0.9939333650909294,0.956,0.9967495166307059,0.956,0.8665924883039864,0.956
0.963438749035832,0.957,0.991215288480399,0.957,0.9939333650909294,0.957,0.9969036343766637,0.957,0.8665924883039864,0.957
0.9651216604726176,0.958,0.991243309888755,0.958,0.9939333650909294,0.958,0.9969316557850197,0.958,0.8667313401520975,0.958
0.9654862912839212,0.959,0.991243309888755,0.959,0.9942976433995573,0.959,0.9969736878975537,0.959,0.8667460066612477,0.959
0.9659771404529837,0.96,0.9915515453806708,0.96,0.9948720822708549,0.96,0.9969876986017318,0.96,0.8668790166093563,0.96
0.9659771404529837,0.961,0.9919018129851206,0.961,0.9954044890296186,0.961,0.9970157200100878,0.961,0.8674251959655027,0.961
0.9660332375008766,0.962,0.9921680163645025,0.962,0.9962591419844762,0.962,0.9970577521226217,0.962,0.8674719714194112,0.962
0.9679545613912068,0.963,0.9922240591812145,0.963,0.9962731526886541,0.963,0.9971418163476896,0.963,0.8677490385503926,0.963
0.9681929738447514,0.964,0.9927844873483341,0.964,0.996539356068036,0.964,0.9971418163476896,0.964,0.8681376393125858,0.964
0.9696374728279924,0.965,0.992966626502648,0.965,0.9965953988847479,0.965,0.9971698377560456,0.965,0.8681598674184797,0.965
0.9700441764252157,0.966,0.992966626502648,0.966,0.9967214952223499,0.966,0.9973099824868652,0.966,0.8682947503102597,0.966
0.9714890752531343,0.967,0.9929947460595446,0.967,0.9968055594474178,0.967,0.9973519769103595,0.967,0.870061889204582,0.967
0.9724283009606619,0.968,0.9931067335444279,0.968,0.9969316557850197,0.968,0.9974220304312494,0.968,0.8700701337455831,0.968
0.9734660963466798,0.969,0.9933309048112758,0.969,0.9969736878975537,0.969,0.9977162552189873,0.969,0.8710623008750433,0.969
0.97370487756991,0.97,0.9934149690363437,0.97,0.9969876986017318,0.97,0.9977162552189873,0.97,0.8725724302405379,0.97
0.9742374307552065,0.971,0.9937372152324376,0.971,0.9970577521226217,0.971,0.9978143301482333,0.971,0.8727653280615113,0.971
0.9742795035411261,0.972,0.9937652366407935,0.972,0.9971418163476896,0.972,0.9978423515565892,0.972,0.8728131080362683,0.972
0.9743215763270457,0.973,0.9937652366407935,0.973,0.9971418163476896,0.973,0.9978703729649452,0.973,0.8731181736009274,0.973
0.9751910805693851,0.974,0.9937652366407935,0.974,0.9971698377560456,0.974,0.9978703729649452,0.974,0.8753022866678013,0.974
0.9768178949582779,0.975,0.9948720822708549,0.975,0.9973099824868652,0.975,0.9981365763443271,0.975,0.8763461980345036,0.975
0.977154477245635,0.976,0.9952783926920167,0.976,0.9973519769103595,0.976,0.998234651273573,0.976,0.8851664816966386,0.976
0.9772386228174742,0.977,0.9955165746630426,0.977,0.9974220304312494,0.977,0.998276707530648,0.977,0.8877944056741606,0.977
0.9775895436569153,0.978,0.9956426710006445,0.978,0.9977162552189873,0.978,0.9985008546529549,0.978,0.890846453386432,0.978
0.9776175917875074,0.979,0.9956566817048225,0.979,0.9978143301482333,0.979,0.9986829938072688,0.979,0.8933479345854439,0.979
0.9782623939415188,0.98,0.9960209600134503,0.98,0.9981365763443271,0.98,0.9991033149326085,0.98,0.898859054084427,0.98
0.9829044246546526,0.981,0.996539356068036,0.981,0.998234651273573,0.981,0.9992294112702105,0.981,0.9088136743648451,0.981
0.9833532010377953,0.982,0.9966934738139939,0.982,0.9985008546529549,0.982,0.9992854540869224,0.982,0.9090524218823577,0.982
0.9867049996493934,0.983,0.9968616022641298,0.983,0.9986829938072688,0.983,0.9993835290161683,0.983,0.9092701355302195,0.983
0.9877711865595243,0.984,0.9971978984238179,0.984,0.9992294112702105,0.984,0.9993975397203464,0.984,0.9155751283561744,0.984
0.9905616716920272,0.985,0.9981926191610391,0.985,0.9992854540869224,0.985,0.9994255611287023,0.985,0.9314336271645027,0.985
0.9906878900497861,0.986,0.9985008546529549,0.986,0.9993695183119904,0.986,0.9994956217162873,0.986,0.9359611969062948,0.986
0.9931140873711521,0.987,0.9986829938072688,0.987,0.9994255611287023,0.987,0.9995656681704822,0.987,0.938544498738624,0.987
0.9936470093261343,0.988,0.9992294112702105,0.988,0.9994956217162873,0.988,0.9996217109871942,0.988,0.9398061354813043,0.988
0.9936750578500806,0.989,0.9992574326785664,0.989,0.9995656681704822,0.989,0.9997337966206181,0.989,0.9410413709278639,0.989
0.9942360283290091,0.99,0.9993274861994564,0.99,0.9996217109871942,0.99,0.9998459038439986,0.99,0.9419166483683383,0.99
0.9955543089544913,0.991,0.9994115504245243,0.991,0.9997337966206181,0.991,0.99992994647911,0.991,0.9423830681493578,0.991
0.9981067246336162,0.992,0.9994535901926445,0.992,0.9998459038439986,0.992,0.999943957183288,0.992,0.9446440058589279,0.992
0.9993408689310858,0.993,0.9997337966206181,0.993,0.999943957183288,0.993,0.9999439587536427,0.993,0.9506367942750673,0.993
0.9994530614534541,0.994,0.9998459038439986,0.994,0.9999439587536427,0.994,0.9999579684763573,0.994,0.9643934892809949,0.994
0.9998457547500526,0.995,0.9999439587536427,0.995,0.9999579684763573,0.995,0.9999579684763573,0.995,0.9805412679076299,0.995
0.9999439045255024,0.996,0.9999579684763573,0.996,0.9999579684763573,0.996,0.999971978591644,0.996,0.9822288782979064,0.996
0.9999579278041119,0.997,0.9999579684763573,0.997,0.999971978591644,0.997,0.999971978591644,0.997,0.9847128643876463,0.997
0.9999579278041119,0.998,0.9999719789842382,0.998,0.9999719789842382,0.998,0.9999719789842382,0.998,0.9857170257720238,0.998
0.9999719518694079,0.999,0.999985989295822,0.999,0.999985989295822,0.999,0.999985989295822,0.999,0.9857170257720238,0.999
0.9999859757380268,1.0,0.999985989295822,1.0,0.999985989295822,1.0,0.999985989295822,1.0,0.9873578214512484,1.0


==> figures/data/simul_cdf_sbas_rpki.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.23444614112999257,0.001,0.4511103327495622,0.001,0.5319369527145359,0.001,0.5857721242347403,0.001,0.29207362237730405,0.001
0.31520489159397524,0.002,0.4996987994004007,0.002,0.5810509799526484,0.002,0.5910332749562172,0.002,0.3222484673518271,0.002
0.4791389103148447,0.003,0.6011292627567462,0.003,0.61896488917533,0.003,0.6246672457757727,0.003,0.3864586787024974,0.003
0.5305338696791736,0.004,0.6021380334575616,0.004,0.6198335528343655,0.004,0.6304676773054614,0.004,0.4104013327531951,0.004
0.5542388331814039,0.005,0.6021660548659176,0.005,0.6198615742427215,0.005,0.6523944293440188,0.005,0.42116523212953433,0.005
0.5542668817053502,0.006,0.604828088659736,0.006,0.6258301342225461,0.006,0.6714816112084063,0.006,0.4226815201537222,0.006
0.5614893766215553,0.007,0.6113010339899684,0.007,0.6523664079356628,0.007,0.6773615041892006,0.007,0.4263647252605643,0.007
0.5648271509711802,0.008,0.647369527145359,0.008,0.6665639229422067,0.008,0.6781180822148121,0.008,0.42828728569914326,0.008
0.5729531876700418,0.009,0.6519460868103231,0.009,0.6735225712444307,0.009,0.678244178552414,0.009,0.43135495564275844,0.009
0.5976546081206041,0.01,0.6610670552301958,0.01,0.6736486675820327,0.01,0.678286210664948,0.01,0.4357953104187367,0.01
0.6034378896344966,0.011,0.6611931515677978,0.011,0.6782021464398801,0.011,0.7212430296746715,0.011,0.4399944136111361,0.011
0.6067940075956108,0.012,0.6620337938184773,0.012,0.7149522234987531,0.012,0.7326477428755569,0.012,0.4413962573704956,0.012
0.6128181754435172,0.013,0.6620337938184773,0.013,0.7343710594894499,0.013,0.7349875304732816,0.013,0.44230209234824974,0.013
0.6129584180632495,0.014,0.7027068680471881,0.014,0.7343710594894499,0.014,0.7349875304732816,0.014,0.44230209234824974,0.014
0.6143973996133045,0.015,0.7696349015102693,0.015,0.7758707652646623,0.015,0.7830423940149626,0.015,0.4448004841111814,0.015
0.6143973996133045,0.016,0.7756185725894583,0.016,0.7785452100086862,0.016,0.8349679154874324,0.016,0.44530041459568614,0.016
0.6170615184162965,0.017,0.7909602936643596,0.017,0.7918569787317511,0.017,0.8413007537758848,0.017,0.4497772493880273,0.017
0.6240450792671816,0.018,0.795471740409673,0.018,0.8406282399753412,0.018,0.8428809593858138,0.018,0.45482466060157783,0.018
0.6256269438762644,0.019,0.7968868215316501,0.019,0.8411606467341048,0.019,0.8441729481323731,0.019,0.45496380967897565,0.019
0.6381786339754816,0.02,0.803768826619965,0.02,0.8425587357626193,0.02,0.8448454619329168,0.02,0.4642749793143278,0.02
0.6403056217580261,0.021,0.8053352761509793,0.021,0.8441449267240172,0.021,0.8560820466836663,0.021,0.4654566684763492,0.021
0.6563533897829866,0.022,0.8106873651469723,0.022,0.8551293187995629,0.022,0.8593885728696724,0.022,0.4710540564294431,0.022
0.6861547085201793,0.023,0.8124246924650433,0.023,0.8558158433042845,0.023,0.861868467509177,0.023,0.4717101777436698,0.023
0.6876024949190553,0.024,0.8185193487824698,0.024,0.861770392579931,0.024,0.861882478213355,0.024,0.4729943046603655,0.024
0.6876129882141906,0.025,0.8187995628660296,0.025,0.8617844032841091,0.025,0.861882478213355,0.025,0.4743773317319204,0.025
0.6893970194451065,0.026,0.8309166561593746,0.026,0.8617844032841091,0.026,0.8681592736850954,0.026,0.47505439998251997,0.026
0.6906530269058296,0.027,0.8312410681760866,0.027,0.8673886849553059,0.027,0.8684675091770112,0.027,0.4768487302875353,0.027
0.6916059417040359,0.028,0.8324880208479278,0.028,0.8679070810098916,0.028,0.8690139266399529,0.028,0.4814917460738613,0.028
0.6921244394618834,0.029,0.8403760473001373,0.029,0.8683414128394094,0.029,0.8703169221285062,0.029,0.4817016305686137,0.029
0.693811759758918,0.03,0.8418892033513604,0.03,0.8683834449519433,0.03,0.870611146916244,0.03,0.48219906121544737,0.03
0.6951573340808747,0.031,0.842715834897862,0.031,0.8698125367780984,0.031,0.8768318995712725,0.031,0.4843237912548461,0.031
0.6958069897522886,0.032,0.8438927340488133,0.032,0.8699666545240564,0.032,0.8768318995712725,0.032,0.4865461227750906,0.032
0.696577722966534,0.033,0.8463866393924959,0.033,0.876031436937,0.033,0.8780508308347578,0.033,0.4870361389331188,0.033
0.6975038564016267,0.034,0.8504917757166475,0.034,0.8767478353462045,0.034,0.8834589626474627,0.034,0.48814029684025795,0.034
0.6990240892902213,0.035,0.8508280326169193,0.035,0.8767478353462045,0.035,0.8843416370106761,0.035,0.4883465174430127,0.035
0.7012304501373395,0.036,0.8510381931795892,0.036,0.8779947880180458,0.036,0.888166559251268,0.036,0.48899472344834066,0.036
0.7036055366233329,0.037,0.8533919914814918,0.037,0.8830526522263009,0.037,0.891459074733096,0.037,0.4896930464253374,0.037
0.7073266438701721,0.038,0.8541906016196374,0.038,0.8836831339143105,0.038,0.891459074733096,0.038,0.4915404975843271,0.038
0.7125119121026964,0.039,0.8543727407739513,0.039,0.8880824950262001,0.039,0.891459074733096,0.039,0.4917602787939925,0.039
0.713538966043976,0.04,0.8544568049990192,0.04,0.8908566144534424,0.04,0.891459074733096,0.04,0.4938370966436891,0.04
0.7177003308473056,0.041,0.8547089976742231,0.041,0.8913750105080281,0.041,0.8922716955754196,0.041,0.494441627707292,0.041
0.7225237353976468,0.042,0.8547089976742231,0.042,0.8913750105080281,0.042,0.8939249586684227,0.042,0.4945465328520302,0.042
0.7233818849620792,0.043,0.8555636506290806,0.043,0.8913750105080281,0.043,0.8963207890828593,0.043,0.49541301226508627,0.043
0.7241292312005045,0.044,0.8571748816095497,0.044,0.8913750105080281,0.044,0.8977498809090145,0.044,0.4954593795632105,0.044
0.7254343771473446,0.045,0.8573990528763976,0.045,0.8922156527587076,0.045,0.8999355507607812,0.045,0.49580946395304065,0.045
0.725459413240633,0.046,0.8575671813265334,0.046,0.8938689158517107,0.046,0.900439936111189,0.046,0.4962910450075365,0.046
0.7260135703471093,0.047,0.8576932776641354,0.047,0.8953680611987559,0.047,0.9009022893490627,0.047,0.4994302306785554,0.047
0.7261061636631372,0.048,0.8577493204808474,0.048,0.8974836775296327,0.048,0.901981113570768,0.048,0.5009533951625311,0.048
0.7275416362922671,0.049,0.8581276094936532,0.049,0.8982262448510662,0.049,0.9023887915936952,0.049,0.5016376382561423,0.049
0.7288021534320323,0.05,0.8581976630145431,0.05,0.8982262448510662,0.05,0.9024574775128198,0.05,0.5021284807880104,0.05
0.7310896087505259,0.051,0.8588701768150867,0.051,0.8991649620309917,0.051,0.9027937344130916,0.051,0.5025521657553631,0.051
0.731648160610139,0.052,0.8624709277888307,0.052,0.8998514865357132,0.052,0.9033821839885673,0.052,0.5034231601866082,0.052
0.7343127908932877,0.053,0.8637318911648499,0.053,0.900355871886121,0.053,0.9050320809167577,0.053,0.5034231601866082,0.053
0.7343329596412556,0.054,0.8641241908818337,0.054,0.900369882590299,0.054,0.9057780144030039,0.054,0.5034231601866082,0.054
0.7357279048900852,0.055,0.8649508224283352,0.055,0.9007902037156388,0.055,0.9061563034158097,0.055,0.5050560186450754,0.055
0.7363167339614177,0.056,0.866449055070677,0.056,0.9008042144198167,0.056,0.9066887101745734,0.056,0.505508262388483,0.056
0.7365402145712082,0.057,0.867094460167568,0.057,0.9010564070950206,0.057,0.9070389777790232,0.057,0.5056990891342732,0.057
0.737275900253711,0.058,0.867094460167568,0.058,0.902276707530648,0.058,0.9070950205957351,0.058,0.5065942585137235,0.058
0.7376902040530117,0.059,0.867094460167568,0.059,0.9024294561044638,0.059,0.9074592989043629,0.059,0.5074035814899073,0.059
0.7378168461193361,0.06,0.8673606635469499,0.06,0.9033261411718553,0.06,0.9086642194636703,0.06,0.5076166361481244,0.06
0.7380318030120313,0.061,0.8674026956594838,0.061,0.9048079347734723,0.061,0.9087202622803822,0.061,0.5101893499007927,0.061
0.7384408262863393,0.062,0.8674867598845518,0.062,0.9053016504609521,0.062,0.9088603693221622,0.062,0.5104694016053553,0.062
0.7388030400762824,0.063,0.8674867598845518,0.063,0.905721971586292,0.063,0.909112561997366,0.063,0.5106688431841768,0.063
0.7388030400762824,0.064,0.8676969204472217,0.064,0.9066326673578614,0.064,0.9097290329811977,0.064,0.5118143828326895,0.064
0.7392230804816845,0.065,0.8683694342477652,0.065,0.9074032560876509,0.065,0.9097430436853756,0.065,0.5118337942124845,0.065
0.7393590912278242,0.066,0.8684675091770112,0.066,0.9085941659427803,0.066,0.9097430436853756,0.066,0.5119543200909789,0.066
0.7393924951991141,0.067,0.868845798189817,0.067,0.9086642194636703,0.067,0.9097430436853756,0.067,0.5119884296951088,0.067
0.7402639292075112,0.068,0.868971894527419,0.068,0.9087928715534633,0.068,0.9097430436853756,0.068,0.5130775752406764,0.068
0.7411995515695067,0.069,0.8690139266399529,0.069,0.9088043265054502,0.069,0.9110320284697508,0.069,0.5134057179627735,0.069
0.741560116644235,0.07,0.8691960657942668,0.07,0.909056519180654,0.07,0.9110840267854641,0.07,0.513847850468363,0.07
0.7416442350829968,0.071,0.8696303976237846,0.071,0.9096729901644857,0.071,0.9116064673410486,0.071,0.514702647931156,0.071
0.7452214125560538,0.072,0.8701628043825482,0.072,0.9096870008686636,0.072,0.9158248686514886,0.072,0.5152981060944868,0.072
0.7460911755219946,0.073,0.8716339283212374,0.073,0.9096870008686636,0.073,0.916059621203631,0.073,0.516186730108725,0.073
0.7471973094170403,0.074,0.8717618213660245,0.074,0.9096870008686636,0.074,0.9174909630958052,0.074,0.5165412422397901,0.074
0.7476597533632287,0.075,0.8727968167680108,0.075,0.9096870008686636,0.075,0.9175329952083392,0.075,0.5170273596213913,0.075
0.7477793033877883,0.076,0.8733012021184184,0.076,0.9105556645276992,0.076,0.9177151343626531,0.076,0.5184074066970069,0.076
0.7480661434977578,0.077,0.8733572449351305,0.077,0.9106817608653011,0.077,0.9190612959719789,0.077,0.5186856465178777,0.077
0.7480661434977578,0.078,0.8739176731022501,0.078,0.910873889776134,0.078,0.9193123546389441,0.078,0.5194756879542963,0.078
0.748213635217306,0.079,0.874099812256564,0.079,0.9155306479859895,0.079,0.919452461680724,0.079,0.5211184799994177,0.079
0.7485005605381166,0.08,0.8744220584526579,0.08,0.9157374201501737,0.08,0.919452461680724,0.08,0.5213834429542898,0.08
0.7488301062011377,0.081,0.8744220584526579,0.081,0.9173368453498473,0.081,0.9221285061787206,0.081,0.522159190036383,0.081
0.7520403870424905,0.082,0.8755638992406624,0.082,0.9174769523916272,0.082,0.9239919298343935,0.082,0.5224064200389357,0.082
0.7533159473935112,0.083,0.8760192787289489,0.083,0.917659091545941,0.083,0.924240726213157,0.083,0.5224297627189456,0.083
0.7543842433588,0.084,0.8765814360770577,0.084,0.9184997337966206,0.084,0.924660988456797,0.084,0.522509209255837,0.084
0.7544071243250824,0.085,0.8774500875656742,0.085,0.9189772329246935,0.085,0.9260374926443803,0.085,0.5227617927445963,0.085
0.754408095758697,0.086,0.8783450556224955,0.086,0.9192563118222322,0.086,0.9268501134867039,0.086,0.5230283571192431,0.086
0.7557315022421525,0.087,0.879297783506599,0.087,0.9193824081598341,0.087,0.9297432089771788,0.087,0.523135802663764,0.087
0.7558732828707597,0.088,0.879367837027489,0.088,0.9193964188640121,0.088,0.9313335388236613,0.088,0.5238283430221145,0.088
0.7582465338623078,0.089,0.8798301902653627,0.089,0.9193964188640121,0.089,0.9322162131868748,0.089,0.5240842327796756,0.089
0.758249772105743,0.09,0.8799422758987867,0.09,0.921723292469352,0.09,0.9329447698041303,0.09,0.5241177961174751,0.09
0.7597924409227964,0.091,0.8799422758987867,0.091,0.9228150306834422,0.091,0.933533219379606,0.091,0.5246562148863242,0.091
0.7601766190075694,0.092,0.8799562866029647,0.092,0.9234455123714518,0.092,0.9350043433182952,0.092,0.5254814707247267,0.092
0.760556272079852,0.093,0.8799562866029647,0.093,0.923946542642609,0.093,0.9356971743180958,0.093,0.5258489483551015,0.093
0.7606635071090048,0.094,0.8806007789951523,0.094,0.9239919298343935,0.094,0.9357889427522628,0.094,0.5259589664683427,0.094
0.762673360351138,0.095,0.882828480959453,0.095,0.9243387874033396,0.095,0.9363022526056259,0.095,0.526823915979017,0.095
0.7636210644414838,0.096,0.8833468770140387,0.096,0.9250427326477428,0.096,0.9366295850029422,0.096,0.52815825767559,0.096
0.7652526215443279,0.097,0.8833468770140387,0.097,0.9258273320817104,0.097,0.9382408159834114,0.097,0.5287772940939867,0.097
0.7658509220952248,0.098,0.8833468770140387,0.098,0.926710006444924,0.098,0.9383055026336434,0.098,0.5292201052566288,0.098
0.7680387069630461,0.099,0.8833468770140387,0.099,0.9274665844705355,0.099,0.9391234903466248,0.099,0.5298211597923291,0.099
0.7684939767484258,0.1,0.8833468770140387,0.1,0.9288396334799787,0.1,0.9393981844671074,0.1,0.5300564317087371,0.1
0.7687640134529148,0.101,0.8834795034884698,0.101,0.9293159974220304,0.101,0.9399305166423848,0.101,0.5301377152392193,0.101
0.7698648572870521,0.102,0.8842715834897862,0.102,0.9295962115055902,0.102,0.9401546565056595,0.102,0.530604879608277,0.102
0.7723301311268495,0.103,0.884693520140105,0.103,0.9298484041807942,0.103,0.9415753635777734,0.103,0.5317964300240982,0.103
0.7724022878932316,0.104,0.8848740437694399,0.104,0.9301566396727099,0.104,0.9424019951242749,0.104,0.5322303198289621,0.104
0.7726609827238052,0.105,0.8850982150362877,0.105,0.9311513996693473,0.105,0.9431865945582425,0.105,0.5334211338652307,0.105
0.7727387427802389,0.106,0.8851418563922943,0.106,0.9317118278364671,0.106,0.9435088407543363,0.106,0.534128761306189,0.106
0.7729885057471264,0.107,0.8851682685571777,0.107,0.9325945021996805,0.107,0.944027236808922,0.107,0.5342403253573111,0.107
0.7729885057471264,0.108,0.8853784291198475,0.108,0.9327346092414605,0.108,0.9443362521891419,0.108,0.5344688187470986,0.108
0.7729885057471264,0.109,0.8856306217950514,0.109,0.933491187267072,0.109,0.9446156863843976,0.109,0.5347609681427395,0.109
0.7739435139112762,0.11,0.8857987502451873,0.11,0.9344999579678874,0.11,0.9447277720178217,0.11,0.5354656368902591,0.11
0.774592002691941,0.111,0.8861350071454591,0.111,0.9345279793762434,0.111,0.9454283072267212,0.111,0.5358231545762989,0.111
0.775432642414383,0.112,0.8862346760070052,0.112,0.9347521506430914,0.112,0.9456547627386973,0.112,0.5366168176894426,0.112
0.7756976581124667,0.113,0.8867530647985989,0.113,0.9348502255723372,0.113,0.945893692734456,0.113,0.5367068347044989,0.113
0.7764953369328939,0.114,0.8867670753064799,0.114,0.9354947179645249,0.114,0.9459607139854849,0.114,0.5368139374282186,0.114
0.776527466367713,0.115,0.8873959705214784,0.115,0.935683164987882,0.115,0.9463390029982907,0.115,0.5370774041430684,0.115
0.7779413826952741,0.116,0.8874660240423684,0.116,0.9360080690350779,0.116,0.9464370779275366,0.116,0.5375705219291015,0.116
0.7788093401584741,0.117,0.8876761846050383,0.117,0.9360551461316445,0.117,0.9467593241236305,0.117,0.5400957787110606,0.117
0.7806884758781151,0.118,0.8878583237593521,0.118,0.9361532210608905,0.118,0.9473757951074621,0.118,0.5407235006409955,0.118
0.7807445406890365,0.119,0.8878723344635301,0.119,0.9364194244402724,0.119,0.9485526942584134,0.119,0.5408008256516338,0.119
0.7807548862903452,0.12,0.8878723344635301,0.12,0.9364194244402724,0.12,0.9489870260879312,0.12,0.5424412094373371,0.12
0.7818418875913022,0.121,0.888040462913666,0.121,0.9365875528904083,0.121,0.949649056445173,0.121,0.5424540640990186,0.121
0.7835167145560306,0.122,0.8882646341805139,0.122,0.9374982486619777,0.122,0.9500098074929246,0.122,0.5430332637058828,0.122
0.7846708165096455,0.123,0.8890632443186595,0.123,0.9376383557037576,0.123,0.9500245183887915,0.123,0.5430333142894516,0.123
0.7852876013125053,0.124,0.889737302977233,0.124,0.9376803878162916,0.124,0.950430823117338,0.124,0.5430870408788733,0.124
0.785661223631649,0.125,0.8903957968476357,0.125,0.9377364306330036,0.125,0.9512167785140871,0.125,0.5430870408788733,0.125
0.7857092770492953,0.126,0.8904503040322806,0.126,0.9382914938921887,0.126,0.9512174619630699,0.126,0.544050192574282,0.126
0.7862860827994224,0.127,0.8908005716367304,0.127,0.9390114047132009,0.127,0.9512427494605878,0.127,0.5441005485921483,0.127
0.7878277941382695,0.128,0.8909266679743324,0.128,0.9393981844671074,0.128,0.9515796847635727,0.128,0.5441126199165233,0.128
0.7878698639741971,0.129,0.8911523642732049,0.129,0.9397119399221004,0.129,0.9517051026984616,0.129,0.5448993479818038,0.129
0.7892471007277979,0.13,0.8918513744500799,0.13,0.9399165079009302,0.13,0.9517098387526093,0.13,0.5451006652168887,0.13
0.7902866353633752,0.131,0.8919214279709698,0.131,0.9401546565056595,0.131,0.9519572953736655,0.131,0.5455116760200269,0.131
0.7904591064521553,0.132,0.8921876313503516,0.132,0.9403844537226441,0.132,0.9519713060778435,0.132,0.5457332140210666,0.132
0.7922769640479361,0.133,0.8924118026171995,0.133,0.9409729032981198,0.133,0.9520980735551664,0.133,0.5459459891025727,0.133
0.7922769640479361,0.134,0.8927200381091154,0.134,0.9410289461148317,0.134,0.9521120840630473,0.134,0.5481825475157756,0.134
0.7934080107670092,0.135,0.8927200381091154,0.135,0.9411970745649676,0.135,0.9521394345279793,0.135,0.5486560552323155,0.135
0.7941972107365618,0.136,0.8927200381091154,0.136,0.9414945781613382,0.136,0.9521394345279793,0.136,0.5502020149185565,0.136
0.7942813871632708,0.137,0.8928881665592513,0.137,0.9420377168156472,0.137,0.9521394345279793,0.137,0.5505926729660294,0.137
0.7946146834022859,0.138,0.8935186482472609,0.138,0.9426121556869448,0.138,0.9522094880488693,0.138,0.5506324226389486,0.138
0.7954915045141031,0.139,0.8946815366940343,0.139,0.9429764339955726,0.139,0.9524756914282512,0.139,0.5508682465073844,0.139
0.7955265741130276,0.14,0.8948216437358142,0.14,0.9432286266707764,0.14,0.9525370541593119,0.14,0.5509000973205288,0.14
0.7960662816127404,0.141,0.895227954156976,0.141,0.9432846694874885,0.141,0.9526924801075871,0.141,0.5509430955447213,0.141
0.7961152794334199,0.142,0.8953260290862218,0.142,0.9433547230083784,0.142,0.952727884103455,0.142,0.551755270641212,0.142
0.7968164925320805,0.143,0.895369527145359,0.143,0.9434247765292684,0.143,0.9527992602555481,0.143,0.5525229305002907,0.143
0.7983088400269239,0.144,0.8956637478108581,0.144,0.9437610334295402,0.144,0.9530221088911929,0.144,0.5527167288001592,0.144
0.7985474327696924,0.145,0.8960014570724053,0.145,0.9439151511754981,0.145,0.9530501302995489,0.145,0.5530604167715198,0.145
0.8000140232786426,0.146,0.8961666713369014,0.146,0.94430823117338,0.146,0.9537991706825059,0.146,0.5539193670238309,0.146
0.8004487763831428,0.147,0.8963347997870373,0.147,0.9443494830050159,0.147,0.9538907725502284,0.147,0.5544904917516027,0.147
0.8006674799826119,0.148,0.8963347997870373,0.148,0.9446437077927536,0.148,0.9542970829713902,0.148,0.5551466848959328,0.148
0.8011920622677232,0.149,0.8965589710538852,0.149,0.9446857399052876,0.149,0.9543531257881022,0.149,0.5553814914530744,0.149
0.8031414346819998,0.15,0.8973367517056837,0.15,0.9454726312397551,0.15,0.9543951579006361,0.15,0.55550202065217,0.15
0.8036042353271159,0.151,0.8982402555552442,0.151,0.9455403928601451,0.151,0.954479222125704,0.151,0.5555752898849619,0.151
0.8041792300680177,0.152,0.8982822876677782,0.152,0.945750553422815,0.152,0.95457729705495,0.152,0.5557543209946135,0.152
0.8044109193387827,0.153,0.8983663518928461,0.153,0.945806596239527,0.153,0.9547174040967299,0.153,0.5567329660281782,0.153
0.805670796658631,0.154,0.8984083840053801,0.154,0.945862639056239,0.154,0.9549135539552218,0.154,0.557637199398589,0.154
0.8059910806944717,0.155,0.898590523159694,0.155,0.9461148317314428,0.155,0.9555866900175132,0.155,0.557737476194938,0.155
0.8061394774853105,0.156,0.8996021071508631,0.156,0.9461288424356208,0.156,0.9556841426850113,0.156,0.5585736328000971,0.156
0.8065710319296622,0.157,0.8996273152688654,0.157,0.9461288424356208,0.157,0.9559923781769272,0.157,0.5601353931696486,0.157
0.8066615244372765,0.158,0.8996833580855774,0.158,0.9461288424356208,0.158,0.9560344102894611,0.158,0.5606520710796943,0.158
0.8066895729612229,0.159,0.8998374758315353,0.159,0.9461288424356208,0.159,0.9560910683012259,0.159,0.5609895453820619,0.159
0.808007853586705,0.16,0.8999075293524252,0.16,0.9461288424356208,0.16,0.9561946654712541,0.16,0.5618876252865533,0.16
0.8093068890602004,0.161,0.9002017541401631,0.161,0.9461288424356208,0.161,0.9562451838879159,0.161,0.5622627803661966,0.161
0.8105914023723395,0.162,0.9005253940455341,0.162,0.9461288424356208,0.162,0.9563310824063437,0.162,0.5639617644260465,0.162
0.8111633125306781,0.163,0.9006220752655029,0.163,0.9464090565191806,0.163,0.9564407207106229,0.163,0.5640408474039152,0.163
0.8116429713131993,0.164,0.9007761930114607,0.164,0.9483145122873876,0.164,0.9564967635273349,0.164,0.5645331421082496,0.164
0.811877717010237,0.165,0.9018520075088958,0.165,0.9486227477793033,0.165,0.9564967635273349,0.165,0.5648664038627222,0.165
0.8129864665871959,0.166,0.9024854989211758,0.166,0.9487488441169053,0.166,0.9564967635273349,0.166,0.5653283880865198,0.166
0.8129864665871959,0.167,0.9025623782905337,0.167,0.9496210369996778,0.167,0.9570017513134851,0.167,0.5657022629061893,0.167
0.8130214687364156,0.168,0.9026256059629557,0.168,0.9497723292469352,0.168,0.9573153647876275,0.168,0.5659712764197133,0.168
0.813126709206928,0.169,0.9027517023005577,0.169,0.9501786339754816,0.169,0.9578137697200662,0.169,0.5664857962769729,0.169
0.8131573780607523,0.17,0.9029758735674055,0.17,0.9506262784767563,0.17,0.9578143607705779,0.17,0.567146988142851,0.17
0.8132037636896499,0.171,0.9036623980721271,0.171,0.9507684548243832,0.171,0.9581360159161599,0.171,0.5671674523942448,0.171
0.8132529275646869,0.172,0.9036623980721271,0.172,0.9507691445543445,0.172,0.9583327495621716,0.172,0.5673740580552404,0.172
0.8134492672323119,0.173,0.9036764087763051,0.173,0.9513274956217163,0.173,0.9583893745796906,0.173,0.568457695371422,0.173
0.8141749288308628,0.174,0.9036764087763051,0.174,0.9514248886149018,0.174,0.9586544119707456,0.174,0.5686243540192538,0.174
0.8143993044356252,0.175,0.9036764087763051,0.175,0.9516070277692157,0.175,0.9587524868999916,0.175,0.5687938949141625,0.175
0.8146517269909829,0.176,0.9036764087763051,0.176,0.9516490598817496,0.176,0.958907180385289,0.176,0.5691474271865131,0.176
0.8147535235958208,0.177,0.9036764087763051,0.177,0.9516678107619675,0.177,0.9589486367584835,0.177,0.5696657273746717,0.177
0.8147535235958208,0.178,0.9036764087763051,0.178,0.95184588441331,0.178,0.9590186902793735,0.178,0.5702034735870579,0.178
0.8147873011423366,0.179,0.9036764087763051,0.179,0.9518598949211909,0.179,0.9595651077423152,0.179,0.570808030564948,0.179
0.8148657176916064,0.18,0.9036764087763051,0.18,0.9520974024154454,0.18,0.9595651077423152,0.18,0.570934509667607,0.18
0.8148724636461795,0.181,0.903774483705551,0.181,0.9521814666405134,0.181,0.9595651077423152,0.181,0.571068106109157,0.181
0.8148823380921661,0.182,0.9040687084932889,0.182,0.9524490024658149,0.182,0.9595796847635727,0.182,0.5713347748662224,0.182
0.8148864863348898,0.183,0.904872649836084,0.183,0.9525370541593119,0.183,0.9596491719673831,0.183,0.5714000890794644,0.183
0.8151809627978068,0.184,0.9050507880910683,0.184,0.9526924801075871,0.184,0.959875029771495,0.184,0.571562143784909,0.184
0.8151949854865171,0.185,0.9054837896152661,0.185,0.9530080981870149,0.185,0.959903611757124,0.185,0.5716298925889516,0.185
0.8157913189818385,0.186,0.9057079608821139,0.186,0.9530221088911929,0.186,0.9601541155866901,0.186,0.572365153164008,0.186
0.8158245146821782,0.187,0.9059321321489618,0.187,0.9536946226917364,0.187,0.9602516322470367,0.187,0.5725825200600739,0.187
0.8172217937031063,0.188,0.9065626138369715,0.188,0.9537991706825059,0.188,0.9605200481941214,0.188,0.5726837791724375,0.188
0.8176284973003296,0.189,0.9068200285802348,0.189,0.9541149438170763,0.189,0.9608018940614449,0.189,0.5727070461156574,0.189
0.8183360677576319,0.19,0.9070669991873792,0.19,0.9541429652254322,0.19,0.9609381567517583,0.19,0.5731821737050159,0.19
0.8184570955939047,0.191,0.907305181158405,0.191,0.9542690615630341,0.191,0.9610647985989492,0.191,0.5734736288467703,0.191
0.8188396651100173,0.192,0.907445288200185,0.192,0.9543951579006361,0.192,0.9612065342262321,0.192,0.5735133111029347,0.192
0.8193139427257173,0.193,0.9075013310168969,0.193,0.9543951579006361,0.193,0.9616112084063048,0.193,0.5739126329866274,0.193
0.8194656756188206,0.194,0.9075293524252529,0.194,0.9544091686048141,0.194,0.9617087454815479,0.194,0.5742408983557651,0.194
0.8205315195287848,0.195,0.9075573738336089,0.195,0.95450724353406,0.195,0.9619054290718039,0.195,0.5743672357592258,0.195
0.8206537744183764,0.196,0.9078656093255247,0.196,0.95457729705495,0.196,0.9619189060442178,0.196,0.5753402670151772,0.196
0.8212187083654723,0.197,0.9085063461376818,0.197,0.9553625218914186,0.197,0.9620169809734638,0.197,0.5757319703685918,0.197
0.8213028539373115,0.198,0.9086782301678482,0.198,0.9553759071930955,0.198,0.9621483805894878,0.198,0.5757559333756235,0.198
0.821538720349913,0.199,0.9087342729845602,0.199,0.9557127845884413,0.199,0.9621710987194216,0.199,0.5763540911227972,0.199
0.8217376060584811,0.2,0.9091545941099,0.2,0.9557566757264143,0.2,0.9621991201277776,0.2,0.5768591120247777,0.2
0.8217935597829896,0.201,0.9095048617143497,0.201,0.9559223246560372,0.201,0.96235482018017,0.201,0.5779017863793142,0.201
0.8226129878142835,0.202,0.9101213326981814,0.202,0.9559643567685712,0.202,0.9624092806904475,0.202,0.5779762717126262,0.202
0.8233825962590089,0.203,0.9101506129597198,0.203,0.9560210157618214,0.203,0.9626625196144363,0.203,0.5782761335270198,0.203
0.8236720732339871,0.204,0.9104728546409807,0.204,0.9561946654712541,0.204,0.9626754840698294,0.204,0.5790821220110138,0.204
0.8243601430474721,0.205,0.9105136324151651,0.205,0.956230560147953,0.205,0.9628726742882762,0.205,0.5791367103122287,0.205
0.8247808709066685,0.206,0.9106957715694791,0.206,0.956230560147953,0.206,0.963376019278729,0.206,0.5793311088048895,0.206
0.8248930650024543,0.207,0.910779835794547,0.207,0.956230560147953,0.207,0.963432062095441,0.207,0.579821642711898,0.207
0.8248930650024543,0.208,0.9108919214279709,0.208,0.956230560147953,0.208,0.963432062095441,0.208,0.5798581607313795,0.208
0.825271720075731,0.209,0.9118318739054291,0.209,0.956233012973185,0.209,0.9636613246665919,0.209,0.5798856660092058,0.209
0.8252790710719695,0.21,0.9118586600162524,0.21,0.9569036777583187,0.21,0.9638714557884119,0.21,0.5802709177600686,0.21
0.8262424276419116,0.211,0.9120420315236427,0.211,0.9573153647876275,0.211,0.9639504581500267,0.211,0.5808736760889768,0.211
0.8263656125096417,0.212,0.9122229383248802,0.212,0.9574214700030823,0.212,0.9640905651918066,0.212,0.5812410051858483,0.212
0.8265058551293738,0.213,0.9122229383248802,0.213,0.9576042031523643,0.213,0.9644688542046124,0.213,0.5813726066653824,0.213
0.8267713224472633,0.214,0.9127833664919999,0.214,0.9579538767618461,0.214,0.9651133465967999,0.214,0.5813789955492009,0.214
0.82726189641881,0.215,0.9128394093087119,0.215,0.9579830755436001,0.215,0.9651438098040039,0.215,0.5815013403002075,0.215
0.8273192623238202,0.216,0.9128394093087119,0.216,0.958122591943958,0.216,0.9652814750469358,0.216,0.5816839776300714,0.216
0.8273923042405206,0.217,0.9128674307170679,0.217,0.9581640373245159,0.217,0.9653655392720039,0.217,0.5826553119704895,0.217
0.8284131547577309,0.218,0.9134150612959719,0.218,0.9583321657746519,0.218,0.9654235198520552,0.218,0.5835996955101217,0.218
0.8284131547577309,0.219,0.9134278588841875,0.219,0.9587104547874576,0.219,0.9654636142012497,0.219,0.5837790382018225,0.219
0.8288706330959457,0.22,0.9136641264148829,0.22,0.9587244654916356,0.22,0.9655341506129598,0.22,0.5841775169243999,0.22
0.8289718971196299,0.221,0.9136660408552134,0.221,0.9588091068301225,0.221,0.9659124343257444,0.221,0.5847530746522492,0.221
0.8295350957155879,0.222,0.9137220836719253,0.222,0.9592708829545773,0.222,0.9659259674391235,0.222,0.5850274030475725,0.222
0.8296026350830472,0.223,0.9137220836719253,0.223,0.9592708829545773,0.223,0.9661781601143273,0.223,0.5850489707308439,0.223
0.8297645590565536,0.224,0.9137501050802813,0.224,0.9592708829545773,0.224,0.9661781601143273,0.224,0.5850807809216081,0.224
0.8300820419325433,0.225,0.91399672181673,0.225,0.9593695271453591,0.225,0.9661786339754816,0.225,0.5852598961422398,0.225
0.8300932090545938,0.226,0.9145627259226049,0.226,0.9595808173501268,0.226,0.9665284277187771,0.226,0.5854131911679836,0.226
0.8301132858504852,0.227,0.9145639229422067,0.227,0.9596071398548491,0.227,0.9667105668730911,0.227,0.5858086949645269,0.227
0.830121241852968,0.228,0.9145639229422067,0.228,0.9599299474605955,0.228,0.966794631098159,0.228,0.5858228186375112,0.228
0.830657036673445,0.229,0.9146059544658494,0.229,0.9601955894303248,0.229,0.966794631098159,0.229,0.5860946491467176,0.229
0.8308488409597666,0.23,0.9148989828228766,0.23,0.9603659390848721,0.23,0.9668525315923674,0.23,0.5863424291473447,0.23
0.8313705697622252,0.231,0.9154734216941743,0.231,0.9606439319640205,0.231,0.9670608344775409,0.231,0.5870014480489468,0.231
0.8316948320594628,0.232,0.9155294645108863,0.232,0.9608018940614449,0.232,0.9674251127861686,0.232,0.5871802462023216,0.232
0.8318210504172218,0.233,0.9158377000028022,0.233,0.9608546409807356,0.233,0.9680696051783563,0.233,0.5874314235030512,0.233
0.8319994393440325,0.234,0.915935774932048,0.234,0.9611504945501415,0.234,0.9683217978535601,0.234,0.5878359915775928,0.234
0.8320594628707664,0.235,0.91613192479054,0.235,0.961401050788091,0.235,0.968363829966094,0.235,0.5880172251841681,0.235
0.832419931319644,0.236,0.916215989015608,0.236,0.9614145206938101,0.236,0.9683642732049037,0.236,0.5888780658260248,0.236
0.8328123904968814,0.237,0.9163981281699218,0.237,0.961512595623056,0.237,0.96839185137445,0.237,0.589424132702338,0.237
0.8330692097328378,0.238,0.9165102138033457,0.238,0.961582649143946,0.238,0.968433883486984,0.238,0.589424132702338,0.238
0.8335600589019003,0.239,0.9167343850701937,0.239,0.9618633975481611,0.239,0.968433883486984,0.239,0.5902664236846616,0.239
0.8336161559497931,0.24,0.9167343850701937,0.24,0.9618768739316838,0.24,0.9685464098073555,0.24,0.5902702122520661,0.24
0.8337935384399747,0.241,0.9168604814077955,0.241,0.9620169809734638,0.241,0.9685464098073555,0.241,0.5914331132849755,0.241
0.8342305212100821,0.242,0.9169165242245075,0.242,0.9621483805894878,0.242,0.9686720654580099,0.242,0.5914374758230837,0.242
0.8346234749684476,0.243,0.9169725670412195,0.243,0.9621866987965311,0.243,0.9687281082747219,0.243,0.5914628032149732,0.243
0.8350129651692481,0.244,0.9170286098579314,0.244,0.9626474626614734,0.244,0.9687281082747219,0.244,0.5915212274095097,0.244
0.8353947552937877,0.245,0.9170892992238505,0.245,0.9628306433535082,0.245,0.9695127077086895,0.245,0.5916401601033114,0.245
0.8360678726686299,0.246,0.9171126740829995,0.246,0.9629837195617452,0.246,0.9695407291170455,0.246,0.5919653941039584,0.246
0.8369115564218704,0.247,0.9171266847871774,0.247,0.963404040687085,0.247,0.9695407291170455,0.247,0.5931131211028519,0.247
0.8374307552065072,0.248,0.9172107490122453,0.248,0.963404040687085,0.248,0.9695407291170455,0.248,0.5935261988543538,0.248
0.8395904915503821,0.249,0.9173788774623812,0.249,0.9636613246665919,0.249,0.9695407291170455,0.249,0.5936779178133028,0.249
0.8401537037556447,0.25,0.9174209095749153,0.25,0.9638663939249587,0.25,0.9695687505254014,0.25,0.5937003235996909,0.25
0.8403937570989861,0.251,0.9174209095749153,0.251,0.9638714557884119,0.251,0.9696107826379354,0.251,0.5937691235322797,0.251
0.8414439177628811,0.252,0.9174209095749153,0.252,0.9639504581500267,0.252,0.9696400801378595,0.252,0.5940482211389676,0.252
0.8420609766359072,0.253,0.9174909630958052,0.253,0.9642586936419425,0.253,0.9696681003684661,0.253,0.5943008534821375,0.253
0.8425119553480023,0.254,0.9179953484462129,0.254,0.9643287471628325,0.254,0.9696948468630033,0.254,0.5945058637108288,0.254
0.8428042520965978,0.255,0.9180513912629249,0.255,0.9643567685711883,0.255,0.9697088575671813,0.255,0.5950284224880672,0.255
0.8428042520965978,0.256,0.9180934233754589,0.256,0.965071314484266,0.256,0.9699194395796847,0.256,0.5952312560620993,0.256
0.8433630180211766,0.257,0.9181214447838149,0.257,0.9650877709130137,0.257,0.9699610502423852,0.257,0.5960396742460237,0.257
0.8437245828074604,0.258,0.9181354554879928,0.258,0.9651853512286699,0.258,0.9700170930590971,0.258,0.5968513803641139,0.258
0.8439629785443836,0.259,0.9181354554879928,0.259,0.9652394429344019,0.259,0.9700451144674531,0.259,0.597101914838065,0.259
0.8440050483803113,0.26,0.9181354554879928,0.26,0.9653375178636479,0.26,0.9704794462969709,0.26,0.597226016100198,0.26
0.8440050483803113,0.261,0.9181354554879928,0.261,0.9653660245183888,0.261,0.9704794462969709,0.261,0.5975798387924819,0.261
0.8440221583339177,0.262,0.9182895732339508,0.262,0.9654215820887158,0.262,0.9705074677053269,0.262,0.5975945295436724,0.262
0.844372764883248,0.263,0.9182895732339508,0.263,0.9655761821366025,0.263,0.9706055426345728,0.263,0.5981235094843981,0.263
0.8445971530748194,0.264,0.9190041191470283,0.264,0.9657578389889876,0.264,0.9707736710847087,0.264,0.5981235094843981,0.264
0.8447676212380445,0.265,0.9190041191470283,0.265,0.9660380530725474,0.265,0.9708721541155867,0.265,0.5985463506723544,0.265
0.8447676212380445,0.266,0.91962059013086,0.266,0.9661361280017934,0.266,0.9708733783518732,0.266,0.599270086957363,0.266
0.8447676212380445,0.267,0.9197197898423818,0.267,0.9661361280017934,0.267,0.9709558102390227,0.267,0.5993635306523533,0.267
0.845424584531239,0.268,0.9197606971726399,0.268,0.9661501387059713,0.268,0.9709978423515566,0.268,0.5999580234002175,0.268
0.8454537805698901,0.269,0.9197606971726399,0.269,0.9661646234676007,0.269,0.9712220136184044,0.269,0.6001408468735803,0.269
0.8456629969847836,0.27,0.9201109647770896,0.27,0.9663481745075514,0.27,0.9712920671392944,0.27,0.6016637671460177,0.27
0.8456629969847836,0.271,0.9202230504105137,0.271,0.9666124919438451,0.271,0.9713220975356898,0.271,0.6017304548172377,0.271
0.8468129864665872,0.272,0.9204332109731835,0.272,0.9666124919438451,0.272,0.9713481099560064,0.272,0.6025657604691971,0.272
0.8471355444919711,0.273,0.9204332109731835,0.273,0.9667105668730911,0.273,0.9713901420685404,0.273,0.6029999511469876,0.273
0.8472056658018372,0.274,0.9219183456160507,0.274,0.9667264423211633,0.274,0.9715862919270323,0.274,0.6034231540863463,0.274
0.84726176284973,0.275,0.9221845489954326,0.275,0.9670047916608289,0.275,0.9716143133353883,0.275,0.6035360169573192,0.275
0.8475572133722235,0.276,0.9222826239246784,0.276,0.9670608344775409,0.276,0.9716283240395662,0.276,0.6035487909406038,0.276
0.8475576424416568,0.277,0.9224896335313235,0.277,0.9674956217162872,0.277,0.9717404096729901,0.277,0.603927913067066,0.277
0.8482294369258818,0.278,0.9225628380082382,0.278,0.9676352733488385,0.278,0.971754816112084,0.278,0.6042612119831908,0.278
0.8482604854654832,0.279,0.9225768487124163,0.279,0.9680275730658223,0.279,0.9718945274189481,0.279,0.6044502273053937,0.279
0.8483025535316141,0.28,0.9226188808249502,0.28,0.9680420315236428,0.28,0.9721050788091068,0.28,0.6045044573403231,0.28
0.8494937312428127,0.281,0.9227309664583742,0.281,0.9682517443326701,0.281,0.9722447950233979,0.281,0.6047573971750201,0.281
0.8496186844613918,0.282,0.9227309664583742,0.282,0.9682657550368482,0.282,0.9723992994746059,0.282,0.6052592251331556,0.282
0.8500672909774014,0.283,0.9229691484294,0.283,0.9683077871493821,0.283,0.9725670412194917,0.283,0.6055165259171863,0.283
0.8501654700471168,0.284,0.9229691484294,0.284,0.9683358085577382,0.284,0.9727071482612716,0.284,0.6057931824147661,0.284
0.8507542197050412,0.285,0.922997169837756,0.285,0.9683362521891419,0.285,0.9728192338946956,0.285,0.6060075376476656,0.285
0.850991334585939,0.286,0.923137276879536,0.286,0.9687000868663659,0.286,0.9728908066911374,0.286,0.6074503469257279,0.286
0.8509922165346049,0.287,0.923137276879536,0.287,0.9691484294000616,0.287,0.9729453302322975,0.287,0.607796509057257,0.287
0.8509922165346049,0.288,0.9235435873006977,0.288,0.9692465043293076,0.288,0.9730028860433186,0.288,0.6078237827226742,0.288
0.8509922165346049,0.289,0.9235996301174098,0.289,0.9692465043293076,0.289,0.9732535657242133,0.289,0.6079068118191823,0.289
0.8522689028494503,0.29,0.9237083940378796,0.29,0.9692465043293076,0.29,0.9732955978367472,0.29,0.6081542663939041,0.29
0.8529399397294835,0.291,0.9241180261719955,0.291,0.9692465043293076,0.291,0.9733796620618153,0.291,0.6082254731370662,0.291
0.8533503491992259,0.292,0.9241460475803513,0.292,0.9692465043293076,0.292,0.9733936727659932,0.292,0.6088359885234698,0.292
0.8537337707860128,0.293,0.9241600582845294,0.293,0.9694719587542205,0.293,0.9733936727659932,0.293,0.6088830927940699,0.293
0.8537577117218171,0.294,0.9243842295513772,0.294,0.9695127077086895,0.294,0.9734512034520441,0.294,0.6089480955639204,0.294
0.8538972877457718,0.295,0.9245943901140471,0.295,0.9695267184128674,0.295,0.9734637262868832,0.295,0.609646981028987,0.295
0.8538972877457718,0.296,0.924804550676717,0.296,0.9696528147504694,0.296,0.9734652133710667,0.296,0.6100109353968408,0.296
0.8542458453123905,0.297,0.9253649788438367,0.297,0.9696681003684661,0.297,0.9735758119203071,0.297,0.610458361085935,0.297
0.8543430718331184,0.298,0.9253649788438367,0.298,0.9697088575671813,0.298,0.973673886849553,0.298,0.610458361085935,0.298
0.8546946216955332,0.299,0.9258143607705779,0.299,0.9698209432006053,0.299,0.973757951074621,0.299,0.6107048577524276,0.299
0.8551153495547297,0.3,0.9258693641942444,0.3,0.9699054290718039,0.3,0.9738840474122229,0.3,0.6110331550040106,0.3
0.8552976649603815,0.301,0.9259254070109564,0.301,0.9700170930590971,0.301,0.973898058116401,0.301,0.6111310814744657,0.301
0.8553437951393271,0.302,0.9262476532070502,0.302,0.9700591251716312,0.302,0.9740241544540028,0.302,0.6112467033712414,0.302
0.8553437951393271,0.303,0.9263036960237622,0.303,0.970339339255191,0.303,0.9740521758623588,0.303,0.6113335115642946,0.303
0.8559147324872028,0.304,0.9263177067279401,0.304,0.970381371367725,0.304,0.9740661865665369,0.304,0.6115826576826028,0.304
0.8563034637498247,0.305,0.9263177067279401,0.305,0.9704234034802589,0.305,0.9740661865665369,0.305,0.6117286617979464,0.305
0.856321436084426,0.306,0.926625942219856,0.306,0.9704794462969709,0.306,0.9741502507916048,0.306,0.6121307071236353,0.306
0.8564599338305389,0.307,0.9272284024995097,0.307,0.9706619964973731,0.307,0.9742221101444403,0.307,0.6123356675353867,0.307
0.8565738727999439,0.308,0.9274385630621795,0.308,0.9707052593236011,0.308,0.9742343150166728,0.308,0.6128735335469139,0.308
0.8566019213238903,0.309,0.9278749159381304,0.309,0.9707176282679968,0.309,0.974262697022767,0.309,0.6128735335469139,0.309
0.8567842367295421,0.31,0.9281120840630472,0.31,0.9709417995348446,0.31,0.9743043685375627,0.31,0.6135105183198273,0.31
0.8572430234188754,0.311,0.9286154622131308,0.311,0.9709838316473786,0.311,0.9743183792417407,0.311,0.6136208924282025,0.311
0.8573011021060601,0.312,0.9286855157340208,0.312,0.9710678958724466,0.312,0.9745285398044106,0.312,0.6141268567903418,0.312
0.8573151238116604,0.313,0.9292739653094965,0.313,0.9711799815058705,0.313,0.9745425505085885,0.313,0.6143578012767618,0.313
0.8574433770422831,0.314,0.9293860509429204,0.314,0.9712080029142265,0.314,0.9746126040294785,0.314,0.61477947775256,0.314
0.8576397167099081,0.315,0.9294711033274956,0.315,0.9713220975356898,0.315,0.9746126040294785,0.315,0.6152051787137407,0.315
0.8578740709577899,0.316,0.92994647911004,0.316,0.9715302491103203,0.316,0.9747106789587244,0.316,0.6152051787137407,0.316
0.8579482504733188,0.317,0.92994647911004,0.317,0.9715442598144983,0.317,0.9747387003670804,0.317,0.6158126215459697,0.317
0.8580141326902585,0.318,0.9299604898142181,0.318,0.9715726795096322,0.318,0.9749908930422843,0.318,0.6158803996673877,0.318
0.8581243077268202,0.319,0.930072575447642,0.319,0.9716983775604562,0.319,0.9750609465631742,0.319,0.6159087514980527,0.319
0.8584110511184349,0.32,0.9301165657924232,0.32,0.9717968476357268,0.32,0.9751334388702876,0.32,0.6159787387657241,0.32
0.8585092209522474,0.321,0.930198671785244,0.321,0.9718384846022361,0.321,0.9753131392383781,0.321,0.6163209625673123,0.321
0.8589159245494706,0.322,0.9302266931936,0.322,0.972076666573262,0.322,0.9753271499425561,0.322,0.6163565772508707,0.322
0.859064073258635,0.323,0.9304648751646257,0.323,0.9720910683012259,0.323,0.975397203463446,0.323,0.6166118955370619,0.323
0.8590660496424064,0.324,0.9304648751646257,0.324,0.972132709389974,0.324,0.9754812676885141,0.324,0.6166211679467314,0.324
0.8591282641011977,0.325,0.9308151427690756,0.325,0.9722451838879159,0.325,0.975523299801048,0.325,0.6169437903401329,0.325
0.8594348222424795,0.326,0.9312354638944154,0.326,0.9725390198111357,0.326,0.9756077057793345,0.326,0.6169734148155845,0.326
0.8595020467672293,0.327,0.9312562166402825,0.327,0.9726370947403816,0.327,0.975621374730294,0.327,0.617136725609462,0.327
0.8597854287918099,0.328,0.9314176030487292,0.328,0.9728347670150467,0.328,0.9757054389553619,0.328,0.6175004920043055,0.328
0.8598732366716213,0.329,0.9314316137529072,0.329,0.9729748662052733,0.329,0.9758178633975482,0.329,0.6182934748481116,0.329
0.860059740004768,0.33,0.9316277636113991,0.33,0.9732395550200353,0.33,0.9759155995180318,0.33,0.6189704904126713,0.33
0.8604866418904705,0.331,0.9319500098074929,0.331,0.9732955978367472,0.331,0.9759159369527145,0.331,0.6197978677523078,0.331
0.8604866418904705,0.332,0.9320060526242049,0.332,0.9733236192451032,0.332,0.9759159369527145,0.332,0.6199098890118997,0.332
0.8604866418904705,0.333,0.9324263737495446,0.333,0.9733394976113423,0.333,0.9761257600807016,0.333,0.6202716014406809,0.333
0.8604866418904705,0.334,0.9328326841707064,0.334,0.9733796620618153,0.334,0.9762521891418564,0.334,0.620406069119522,0.334
0.8604866418904705,0.335,0.933183887915937,0.335,0.9733796620618153,0.335,0.9762671971756003,0.335,0.6207397730394136,0.335
0.860584811724283,0.336,0.93364530501303,0.336,0.9733936727659932,0.336,0.9762798778266596,0.336,0.620957125969267,0.336
0.8607951756538812,0.337,0.93364530501303,0.337,0.973409173694976,0.337,0.9764199848684395,0.337,0.621104153600735,0.337
0.8611255241273893,0.338,0.933659315717208,0.338,0.9734216941743492,0.338,0.9764480062767955,0.338,0.6213938231954497,0.338
0.8612684349240173,0.339,0.933659315717208,0.339,0.9734637262868832,0.339,0.9764900383893295,0.339,0.6220224618469845,0.339
0.8614320973803781,0.34,0.9337714013506319,0.34,0.973645865441197,0.34,0.9765320705018634,0.34,0.6222360000338821,0.34
0.8617628497300329,0.341,0.9343598509261075,0.341,0.973729929666265,0.341,0.9765741026143974,0.341,0.6224768765450573,0.341
0.8633616155949793,0.342,0.9343878723344635,0.342,0.973771961778799,0.342,0.9766324372031773,0.342,0.6227762071423003,0.342
0.8639225860739078,0.343,0.9344579258553535,0.343,0.973771961778799,0.343,0.9768122845854232,0.343,0.623023047794715,0.343
0.863992707383774,0.344,0.9345651686652471,0.344,0.973856026003867,0.344,0.9768403059937792,0.344,0.6230979620512695,0.344
0.863992707383774,0.345,0.9347801720514473,0.345,0.973870036708045,0.345,0.9770504665564491,0.345,0.6231755236494659,0.345
0.8645677021246757,0.346,0.9355227393728809,0.346,0.9738840474122229,0.346,0.977232605710763,0.346,0.6233271964075557,0.346
0.8646939204824347,0.347,0.9357749320480847,0.347,0.973926079524757,0.347,0.977232605710763,0.347,0.6238023786577142,0.347
0.8648061145782203,0.348,0.9360220777765326,0.348,0.9740101437498249,0.348,0.9772475727475237,0.348,0.6245113695795691,0.348
0.8651241060159865,0.349,0.9361997226074896,0.349,0.9742066549912435,0.349,0.977358702048365,0.349,0.6245243756898317,0.349
0.8654372063670149,0.35,0.9363073388068485,0.35,0.9742203043124947,0.35,0.9773727127525429,0.35,0.6246096545962276,0.35
0.865773788654372,0.351,0.9366576064112982,0.351,0.9742623364250287,0.351,0.9774570928196147,0.351,0.62499576226405,0.351
0.8658158614402917,0.352,0.9368677669739681,0.352,0.9743183792417407,0.352,0.9774847983859669,0.352,0.6253832964716767,0.352
0.8658158614402917,0.353,0.937007874015748,0.353,0.9744724969876986,0.353,0.9774997548229822,0.353,0.6255641601087283,0.353
0.8658298857022649,0.354,0.93706391683246,0.354,0.9745569176882662,0.354,0.9775268304985009,0.354,0.625829385796097,0.354
0.8658298857022649,0.355,0.9373161095076639,0.355,0.9745845826211226,0.355,0.9776949589486368,0.355,0.6258844751998595,0.355
0.866036624695028,0.356,0.9373161095076639,0.356,0.9745845826211226,0.356,0.9776949589486368,0.356,0.6260171310832959,0.356
0.8661543208145177,0.357,0.9373161095076639,0.357,0.9746826575503685,0.357,0.9778350659904167,0.357,0.6260382063888819,0.357
0.8662085407755417,0.358,0.9373301202118418,0.358,0.9747387003670804,0.358,0.9778490766945946,0.358,0.6260382063888819,0.358
0.8662599915860328,0.359,0.9373301202118418,0.359,0.9747807324796144,0.359,0.9778630873987727,0.359,0.6260683039721917,0.359
0.8664628502510308,0.36,0.9373301202118418,0.36,0.9749348502255724,0.36,0.9778770981029506,0.36,0.6261247575011012,0.36
0.8667695112544702,0.361,0.9373301202118418,0.361,0.9749628716339284,0.361,0.9779051195113067,0.361,0.6261597054370699,0.361
0.8668676810882827,0.362,0.9373301202118418,0.362,0.9750469358589963,0.362,0.9780735551663747,0.362,0.6266143716800596,0.362
0.8670452951900154,0.363,0.9373301202118418,0.363,0.9751334388702876,0.363,0.9781021897810219,0.363,0.6269707441858577,0.363
0.8670499964939345,0.364,0.9373301202118418,0.364,0.9752430857174882,0.364,0.9782429005729977,0.364,0.6270958317555798,0.364
0.8670696135076008,0.365,0.9373301202118418,0.365,0.97536918205509,0.365,0.9782693978199344,0.365,0.6271502750445515,0.365
0.8675548699249702,0.366,0.9373301202118418,0.366,0.9754532462801581,0.366,0.9783674727491803,0.366,0.6273152625958446,0.366
0.8676891156844053,0.367,0.9373388994732713,0.367,0.975495278392692,0.367,0.9784795583826044,0.367,0.6273219553219576,0.367
0.8677231610686488,0.368,0.9376611005267287,0.368,0.975537310505226,0.368,0.9785776333118502,0.368,0.62732707470476,0.368
0.8681719374517916,0.369,0.9381007089416314,0.369,0.97569176882662,0.369,0.9785776333118502,0.369,0.6273924501227902,0.369
0.8687563960579255,0.37,0.9394262019500168,0.37,0.9757618213660245,0.37,0.9786476868327402,0.37,0.6274352761637907,0.37
0.8694621695533272,0.371,0.9408888390730518,0.371,0.9758315352929638,0.371,0.9786476868327402,0.371,0.6274558370679432,0.371
0.8697005820068718,0.372,0.9416734385070193,0.372,0.9758875781096757,0.372,0.9786476868327402,0.372,0.6277778285464887,0.372
0.8701774069139612,0.373,0.9417855241404433,0.373,0.9759716423347438,0.373,0.9786479859894921,0.373,0.6279617760553793,0.373
0.8702083508594823,0.374,0.9417855241404433,0.374,0.9760280210157618,0.374,0.9786616975369182,0.374,0.6290633861116584,0.374
0.8705139892013183,0.375,0.942303920195029,0.375,0.9761958136015916,0.375,0.9786616975369182,0.375,0.629751051103598,0.375
0.8711097403689788,0.376,0.9426541877994788,0.376,0.9762238350099476,0.376,0.9786616975369182,0.376,0.6299707601382984,0.376
0.8713292009087594,0.377,0.9432294220665499,0.377,0.9762518564183036,0.377,0.9786616975369182,0.377,0.6301068272284074,0.377
0.872350269179004,0.378,0.9441556804012498,0.378,0.9762518564183036,0.378,0.9786616975369182,0.378,0.6305987849537728,0.378
0.872350269179004,0.379,0.9449659539888475,0.379,0.9762671971756003,0.379,0.9786616975369182,0.379,0.6306561321819761,0.379
0.8726877498071663,0.38,0.9453022108891193,0.38,0.9763639420517275,0.38,0.9786616975369182,0.38,0.630788120554471,0.38
0.8729542107846574,0.381,0.9453022108891193,0.381,0.9765323992994746,0.381,0.9786616975369182,0.381,0.6308774064406807,0.381
0.8731242812666535,0.382,0.9455123714517891,0.382,0.9765460812060414,0.382,0.9787457617619861,0.382,0.630906480099499,0.382
0.8731926232382021,0.383,0.945680499901925,0.383,0.9766324372031773,0.383,0.9787600700525394,0.383,0.6309677668766179,0.383
0.8734310356917467,0.384,0.945750553422815,0.384,0.9768122845854232,0.384,0.9788438366912321,0.384,0.6310281147792864,0.384
0.874370661243952,0.385,0.945848628352061,0.385,0.9768122845854232,0.385,0.9788718580995881,0.385,0.6310751704399007,0.385
0.8745864408680536,0.386,0.9471095917280803,0.386,0.9768122845854232,0.386,0.978885868803766,0.386,0.631248406936128,0.386
0.8749877287707735,0.387,0.94799445199434,0.387,0.9768122845854232,0.387,0.979053997253902,0.387,0.6313025115886833,0.387
0.8752121169623449,0.388,0.9479951805878563,0.388,0.9770224451480931,0.388,0.97906800795808,0.388,0.6313025115886833,0.388
0.8752541897482645,0.389,0.9480342982038277,0.389,0.9770644772606272,0.389,0.97906800795808,0.389,0.6319623024826887,0.389
0.8754837624095575,0.39,0.9485444509820403,0.39,0.977232605710763,0.39,0.9791240507747919,0.39,0.6329043805095314,0.39
0.8759413785849519,0.391,0.9499691773145035,0.391,0.977232605710763,0.391,0.97913806147897,0.391,0.6329455855968756,0.391
0.8760114998948181,0.392,0.9500238181971026,0.392,0.9772475727475237,0.392,0.9792781685207499,0.392,0.6329643300868562,0.392
0.8760114998948181,0.393,0.9501218931263485,0.393,0.9772615828628269,0.393,0.9795163504917758,0.393,0.633275746397199,0.393
0.876244565979526,0.394,0.9504630083635701,0.394,0.9773306806400089,0.394,0.9795723933084877,0.394,0.6333836149609458,0.394
0.8762779608723091,0.395,0.951677758318739,0.395,0.9774007341608989,0.395,0.9795872620031663,0.395,0.633539432466839,0.395
0.8767244279946165,0.396,0.9517078091288632,0.396,0.9774287555692549,0.396,0.9796984896460896,0.396,0.6335903310256678,0.396
0.8768249070892644,0.397,0.9522655308655813,0.397,0.9776669375402808,0.397,0.9797125003502676,0.397,0.6339770368471302,0.397
0.8769090526611037,0.398,0.9523982965370391,0.398,0.9776669375402808,0.398,0.9797834036174118,0.398,0.6342745154691029,0.398
0.8773157562583269,0.399,0.95247835467511,0.399,0.9776669375402808,0.399,0.9798666180962256,0.399,0.6343643448610863,0.399
0.8774156452472442,0.4,0.952797937624345,0.4,0.9776949589486368,0.4,0.9800907893630734,0.4,0.6345446699348336,0.4
0.8774840474020055,0.401,0.9528679911452349,0.401,0.9778210552862386,0.401,0.9801748535881414,0.401,0.6347767100545005,0.401
0.8775819275587902,0.402,0.9530080981870149,0.402,0.9778350659904167,0.402,0.9802591943957969,0.402,0.6348457764915342,0.402
0.8776102657597644,0.403,0.9530921624120828,0.403,0.9778770981029506,0.403,0.9802591943957969,0.403,0.6348533246733772,0.403
0.8776944113316036,0.404,0.9530921624120828,0.404,0.9780741695504154,0.404,0.9803012259194396,0.404,0.6352697898810165,0.404
0.8779338773449987,0.405,0.9534844621290666,0.405,0.9781728519592597,0.405,0.9803429820382772,0.405,0.6353549601838576,0.405
0.8781572119767197,0.406,0.9535049871119579,0.406,0.9782413764115785,0.406,0.9803712784588441,0.406,0.6353549601838576,0.406
0.8785779398359161,0.407,0.9536291169919167,0.407,0.9782834085241124,0.407,0.9806932496427271,0.407,0.6355325560697332,0.407
0.8785779398359161,0.408,0.9542970829713902,0.408,0.9783394513408243,0.408,0.980763303163617,0.408,0.6361081793790565,0.408
0.8785919640978893,0.409,0.9542970829713902,0.409,0.9784938704028021,0.409,0.9807913245719729,0.409,0.6366438429934328,0.409
0.8785919640978893,0.41,0.9542970829713902,0.41,0.9785496119034943,0.41,0.9807913245719729,0.41,0.6366779222768373,0.41
0.8785919640978893,0.411,0.9543251043797462,0.411,0.9785496119034943,0.411,0.980861378092863,0.411,0.6370137906002556,0.411
0.8785919640978893,0.412,0.954605318463306,0.412,0.9785636226076723,0.412,0.980861378092863,0.412,0.6370137906002556,0.412
0.8785919640978893,0.413,0.9551517359262477,0.413,0.9786196654243843,0.413,0.980861378092863,0.413,0.6373499119880364,0.413
0.8785919640978893,0.414,0.9558102390226133,0.414,0.9786196654243843,0.414,0.9809734637262869,0.414,0.6374375588265851,0.414
0.8785919640978893,0.415,0.9558522711351473,0.415,0.9786336761285622,0.415,0.9809734637262869,0.415,0.6384294663373481,0.415
0.8785919640978893,0.416,0.9559565168665247,0.416,0.9786336761285622,0.416,0.9810295065429988,0.416,0.6384557033872273,0.416
0.87863111260655,0.417,0.9565412311916837,0.417,0.9786336761285622,0.417,0.9810575279513548,0.417,0.639106912631758,0.417
0.8787339073850727,0.418,0.9568196147110333,0.418,0.9786336761285622,0.418,0.9811135707680668,0.418,0.6392602330738567,0.418
0.8792658646700877,0.419,0.9568902712396323,0.419,0.9786336761285622,0.419,0.9811704050324335,0.419,0.6396113275001047,0.419
0.8798681719374518,0.42,0.9570712023986325,0.42,0.9786336761285622,0.42,0.9812536778098467,0.42,0.6396840058431481,0.42
0.8801907299628358,0.421,0.9572259194395797,0.421,0.9786336761285622,0.421,0.9812957099223807,0.421,0.6398094784361957,0.421
0.8803730453684875,0.422,0.9572691483250907,0.422,0.9786336761285622,0.422,0.9813657634432706,0.422,0.6398684550843661,0.422
0.8804235030150049,0.423,0.9573013560461728,0.423,0.9786479859894921,0.423,0.9813940455341507,0.423,0.6399668321912991,0.423
0.8807724130193945,0.424,0.9573257866569531,0.424,0.9787037296494522,0.424,0.9814360770577933,0.424,0.6401234219662828,0.424
0.8810041371572821,0.425,0.9575615770448622,0.425,0.9787037296494522,0.425,0.9815759240059405,0.425,0.6401493082070777,0.425
0.8818455928756749,0.426,0.9576882661996498,0.426,0.9787597724661642,0.426,0.9816599882310085,0.426,0.6403959347903196,0.426
0.8820519291161956,0.427,0.9581506129597198,0.427,0.9788158152828761,0.427,0.9817440524560764,0.427,0.6405319717376603,0.427
0.8824164423508299,0.428,0.9584862835206097,0.428,0.9788718580995881,0.428,0.9818841594978563,0.428,0.6412923696946781,0.428
0.8824502846885255,0.429,0.9584868651488616,0.429,0.9789699330288341,0.429,0.9819261916103903,0.429,0.6413359141381855,0.429
0.8825220525334119,0.43,0.9588505618292376,0.43,0.979053997253902,0.43,0.9820803093563483,0.43,0.6418347174203034,0.43
0.8831374638880318,0.431,0.9590186902793735,0.431,0.9791240507747919,0.431,0.9823184913273741,0.431,0.6421413987490097,0.431
0.8837124505651698,0.432,0.95969176882662,0.432,0.9792641578165718,0.432,0.9823184913273741,0.432,0.6421722460718626,0.432
0.8845113077127995,0.433,0.9603216857679266,0.433,0.9792781685207499,0.433,0.9824165662566201,0.433,0.6422420140399232,0.433
0.8846693218152241,0.434,0.96046234676007,0.434,0.9794051305042241,0.434,0.982444587664976,0.434,0.6422522153178586,0.434
0.8848623338753996,0.435,0.9610502423851823,0.435,0.9794883290834198,0.435,0.9824866197775101,0.435,0.6425751130717816,0.435
0.8849001570563159,0.436,0.9610518794569679,0.436,0.9795723933084877,0.436,0.9824866197775101,0.436,0.642832363339725,0.436
0.8851553187013533,0.437,0.9610642530893603,0.437,0.979629292349076,0.437,0.982542662594222,0.437,0.6429685936925412,0.437
0.8854663226964276,0.438,0.9611628721541156,0.438,0.9796564575335557,0.438,0.982570684002578,0.438,0.6433570037355896,0.438
0.885982750157773,0.439,0.9611925243072095,0.439,0.9797125003502676,0.439,0.9825846947067559,0.439,0.6434683424948973,0.439
0.8860399259799249,0.44,0.9612183708353181,0.44,0.9800350262697023,0.44,0.982781568292307,0.44,0.6435241482359751,0.44
0.8862183082791115,0.441,0.9612183708353181,0.441,0.9800350262697023,0.441,0.9827948552694259,0.441,0.6436752804878733,0.441
0.8862772596592104,0.442,0.9613024350603862,0.442,0.9800767786588954,0.442,0.9828649087903158,0.442,0.6440838924358228,0.442
0.8862772596592104,0.443,0.9620923456236692,0.443,0.980077057793345,0.443,0.9828649087903158,0.443,0.6441692178255113,0.443
0.8869723741410742,0.444,0.9635161263205089,0.444,0.9801608428839633,0.444,0.9828649087903158,0.444,0.6445112734508002,0.444
0.8872449337353622,0.445,0.9635721691372209,0.445,0.9803149606299213,0.445,0.9829069409028498,0.445,0.6445217381548409,0.445
0.8884901163605776,0.446,0.9636052897007733,0.446,0.9803712784588441,0.446,0.9829489730153838,0.446,0.6446967286610427,0.446
0.8887876025524157,0.447,0.9637963404040687,0.447,0.980651217530193,0.447,0.9831311121696976,0.447,0.6450593117491683,0.447
0.889027571312372,0.448,0.9638574470469573,0.448,0.980735281755261,0.448,0.9831731442822316,0.448,0.64532318022566,0.448
0.8894450520176103,0.449,0.9640905651918066,0.449,0.980749292459439,0.449,0.9832431978031216,0.449,0.6454291566083776,0.449
0.8896133944722561,0.45,0.9641466080085185,0.45,0.980749292459439,0.45,0.9832992406198335,0.45,0.6458718069797522,0.45
0.8900901658884074,0.451,0.9643567685711883,0.451,0.980903410205397,0.451,0.9833552834365455,0.451,0.6459075850822816,0.451
0.8904985625131477,0.452,0.9643707792753664,0.452,0.9809594530221089,0.452,0.9833692941407235,0.452,0.6462538173892655,0.452
0.8906166746122999,0.453,0.9643712784588442,0.453,0.9809734637262869,0.453,0.9833973155490795,0.453,0.6472582999494263,0.453
0.8906683869520097,0.454,0.9644828649087903,0.454,0.9809734637262869,0.454,0.9833975481611208,0.454,0.6475115997817689,0.454
0.8907089264427459,0.455,0.9645529184296803,0.455,0.9811704050324335,0.455,0.9834253369574355,0.455,0.6476187965153097,0.455
0.8907650234906388,0.456,0.9645669291338582,0.456,0.9811836242889568,0.456,0.9834393476616134,0.456,0.6476591856713912,0.456
0.8910717540981308,0.457,0.9646234676007005,0.457,0.9812676885140247,0.457,0.9834533583657915,0.457,0.6479140242031258,0.457
0.8912137998737817,0.458,0.9649312074424861,0.458,0.9813800350262697,0.458,0.9834673690699695,0.458,0.6482082088820336,0.458
0.891241848397728,0.459,0.965057303780088,0.459,0.9814220665499125,0.459,0.9834673690699695,0.459,0.6482804448498223,0.459
0.8912839211836477,0.46,0.9652534536385798,0.46,0.9815198811892286,0.46,0.9834953904783255,0.46,0.6484342289071426,0.46
0.8912839211836477,0.461,0.9653935606803598,0.461,0.9815479025975845,0.461,0.9835374225908594,0.461,0.6484342289071426,0.461
0.8915083093752191,0.462,0.9658844133099825,0.462,0.9816459775268305,0.462,0.9835514332950374,0.462,0.6487508324506635,0.462
0.8915223336371924,0.463,0.9659399781433015,0.463,0.9816739989351865,0.463,0.9835514332950374,0.463,0.6487508324506635,0.463
0.8917217103510174,0.464,0.9659679995516575,0.464,0.9817020203435425,0.464,0.9835514332950374,0.464,0.6487508324506635,0.464
0.8917918296941394,0.465,0.9659820102558354,0.465,0.9817440524560764,0.465,0.9837195617451733,0.465,0.6493333642910111,0.465
0.89222119402148,0.466,0.9659820102558354,0.466,0.9818841594978563,0.466,0.9837756045618853,0.466,0.6494839127196822,0.466
0.8925601290232101,0.467,0.9659820102558354,0.467,0.9820803093563483,0.467,0.9837758318739054,0.467,0.6497079063239354,0.467
0.8926052140743546,0.468,0.9659820102558354,0.468,0.9820943200605262,0.468,0.9838176366744192,0.468,0.6498004791141534,0.468
0.8928901977282289,0.469,0.9659820102558354,0.469,0.9822064056939501,0.469,0.9839157116036652,0.469,0.6500542006584222,0.469
0.8931706633010797,0.47,0.9659820102558354,0.47,0.9822904699190181,0.47,0.9839157116036652,0.47,0.6501276331055579,0.47
0.8933034149077905,0.471,0.9659820102558354,0.471,0.9823184913273741,0.471,0.9839157116036652,0.471,0.6504970641664017,0.471
0.8937381670289601,0.472,0.9659820102558354,0.472,0.9823184913273741,0.472,0.9839157116036652,0.472,0.6505461643504062,0.472
0.8938741745068073,0.473,0.9659820102558354,0.473,0.9824165662566201,0.473,0.9839717544203772,0.473,0.6505686443363958,0.473
0.8938939219701006,0.474,0.9659960209600135,0.474,0.982472609073332,0.474,0.9839717544203772,0.474,0.6506092499252313,0.474
0.8939906037444779,0.475,0.9659960209600135,0.475,0.982472609073332,0.475,0.984,0.475,0.6509398589417652,0.475
0.8940046280064512,0.476,0.9663887915936953,0.476,0.982570684002578,0.476,0.9840418079412672,0.476,0.6510784575386095,0.476
0.8940046280064512,0.477,0.9665424384229552,0.477,0.9826274570239714,0.477,0.9840558186454451,0.477,0.6515002418895894,0.477
0.8940046280064512,0.478,0.9666124919438451,0.478,0.9827528231568918,0.478,0.9841258721663351,0.478,0.6519549752960899,0.478
0.8946977239899592,0.479,0.9666409807355517,0.479,0.9827948552694259,0.479,0.984167904278869,0.479,0.6521571178697384,0.479
0.8950313433463756,0.48,0.966696556168913,0.48,0.9828649087903158,0.48,0.9842099363914031,0.48,0.6526767356512241,0.48
0.8955893696094243,0.481,0.9669506010255261,0.481,0.9828649087903158,0.481,0.9842241681260946,0.481,0.6530929521189459,0.481
0.8956609541974028,0.482,0.9673410485611007,0.482,0.9828649087903158,0.482,0.9843080113206489,0.482,0.6542273176365008,0.482
0.8956992413725408,0.483,0.9674531341945246,0.483,0.9829349623112058,0.483,0.9844343257443082,0.483,0.6545245176861418,0.483
0.8959008232010882,0.484,0.9678454339115083,0.484,0.9830050158320958,0.484,0.98446234676007,0.484,0.6546153155808785,0.484
0.8959820489446743,0.485,0.9678454339115083,0.485,0.9831030907613416,0.485,0.9844761397707849,0.485,0.6551251841433863,0.485
0.896024121730594,0.486,0.9678454339115083,0.486,0.9831030907613416,0.486,0.9844761397707849,0.486,0.6568992249301507,0.486
0.8960676520909882,0.487,0.9678454339115083,0.487,0.9831033274956217,0.487,0.9844761397707849,0.487,0.6569641399205975,0.487
0.8963326554940046,0.488,0.9680976265867123,0.488,0.9832291870989436,0.488,0.9846022361083868,0.488,0.6575648566569754,0.488
0.8963326554940046,0.489,0.9681401050788091,0.489,0.9832431978031216,0.489,0.9847283324459888,0.489,0.6576033371503277,0.489
0.8963326554940046,0.49,0.9683502626970227,0.49,0.9832712192114775,0.49,0.9848404180794127,0.49,0.6579827345631931,0.49
0.8963326554940046,0.491,0.96846190489534,0.491,0.9832852299156556,0.491,0.9848544287835906,0.491,0.6589613006603023,0.491
0.8964308253278171,0.492,0.9685332810289029,0.492,0.9833833048449016,0.492,0.9850225572337266,0.492,0.6594510342986004,0.492
0.8966131407334689,0.493,0.9688401939081458,0.493,0.9833973155490795,0.493,0.9850225572337266,0.493,0.6594573630277607,0.493
0.8966411892574153,0.494,0.9689102474290358,0.494,0.9834113262532574,0.494,0.9851206321629725,0.494,0.6595170182659977,0.494
0.8968529997475668,0.495,0.9689522795415697,0.495,0.9834673690699695,0.495,0.9852046963880404,0.495,0.6597380719542802,0.495
0.8968529997475668,0.496,0.969163736217549,0.496,0.9834953904783255,0.496,0.9852046963880404,0.496,0.6601679012572045,0.496
0.8970087088224158,0.497,0.9692044722167736,0.497,0.9834956217162872,0.497,0.9852187070922185,0.497,0.6605155820729935,0.497
0.8970087088224158,0.498,0.9693866113710875,0.498,0.9835234118866815,0.498,0.9852467285005745,0.498,0.6607827697529738,0.498
0.8970507804282889,0.499,0.9694986970045114,0.499,0.9835234118866815,0.499,0.9852747499089304,0.499,0.6611713830858923,0.499
0.8975247177617278,0.5,0.9696247933421134,0.5,0.9835234118866815,0.5,0.9853167820214644,0.5,0.6613685322984749,0.5
0.8978942350829968,0.501,0.9701308526436717,0.501,0.9835234118866815,0.501,0.9853728248381763,0.501,0.6615443823897148,0.501
0.8983100764322277,0.502,0.9703817863397548,0.502,0.9835374225908594,0.502,0.9853868355423544,0.502,0.6615481808329234,0.502
0.8983661734801206,0.503,0.9704798598949211,0.503,0.9835514332950374,0.503,0.9854288676548884,0.503,0.66263083867945,0.503
0.8984783675759063,0.504,0.9705915319303948,0.504,0.9835514332950374,0.504,0.9857371031468042,0.504,0.6627354298320722,0.504
0.8985499116483886,0.505,0.9707456496763527,0.505,0.9835514332950374,0.505,0.9857371031468042,0.505,0.6629261006665894,0.505
0.898572470271483,0.506,0.9708717460139547,0.506,0.9836074761117494,0.506,0.9857511138509821,0.506,0.6635871076060994,0.506
0.8987728770773438,0.507,0.9709417995348446,0.507,0.9836354975201054,0.507,0.9857651245551602,0.507,0.6638891469697208,0.507
0.8991108742602305,0.508,0.9710398744640906,0.508,0.9837756045618853,0.508,0.9858211673718721,0.508,0.6638945535619399,0.508
0.8991655564125938,0.509,0.9710398744640906,0.509,0.9837758318739054,0.509,0.9858211673718721,0.509,0.6639230009843299,0.509
0.8998106724633617,0.51,0.9710398744640906,0.51,0.9838036259702413,0.51,0.985863199484406,0.51,0.6639230009843299,0.51
0.9001486550921382,0.511,0.9711399711399712,0.511,0.9838596687869532,0.511,0.985961274413652,0.511,0.6641995030656502,0.511
0.9001486550921382,0.512,0.9711939922100484,0.512,0.9838876901953092,0.512,0.986003306526186,0.512,0.6649704945187902,0.512
0.9001753032746652,0.513,0.9711939922100484,0.513,0.9838876901953092,0.513,0.9860737502802063,0.513,0.6649904004511651,0.513
0.9008624921113526,0.514,0.9712500350267604,0.514,0.9839437330120212,0.514,0.9861714349763219,0.514,0.6651651767863611,0.514
0.9008624921113526,0.515,0.9714321741810743,0.515,0.9839717544203772,0.515,0.9861854456804999,0.515,0.6654667326567111,0.515
0.9010307832550312,0.516,0.9715022277019643,0.516,0.984,0.516,0.986185639229422,0.516,0.6656025987820666,0.516
0.9020685786410491,0.517,0.9716563454479222,0.517,0.9841258721663351,0.517,0.9863255527222798,0.517,0.6656086876416067,0.517
0.902198911763056,0.518,0.9716707530647986,0.518,0.9841398828705131,0.518,0.986368348790944,0.518,0.6656110938621238,0.518
0.9024506505159264,0.519,0.9719089316987741,0.519,0.9841401050788091,0.519,0.9864096169473477,0.519,0.6658178039084454,0.519
0.903050276979174,0.52,0.972006613052372,0.52,0.9841819149830471,0.52,0.9864236276515258,0.52,0.6658178039084454,0.52
0.9031344225510133,0.521,0.97202062375655,0.521,0.9841819149830471,0.521,0.9864376383557037,0.521,0.6664403795982625,0.521
0.9037655143398079,0.522,0.9723148485442878,0.522,0.9842241681260946,0.522,0.9864796704682377,0.522,0.6670570187736322,0.522
0.9042325001051466,0.523,0.9723288592484658,0.523,0.9844341076582509,0.523,0.9865080699394755,0.523,0.6681684950228168,0.523
0.9042997784197683,0.524,0.9723288592484658,0.524,0.9846022361083868,0.524,0.9865217025807718,0.524,0.6682345107684909,0.524
0.9044734258869723,0.525,0.9723708913609999,0.525,0.9847423431501667,0.525,0.9865917561016617,0.525,0.6687066329091172,0.525
0.9051679405371292,0.526,0.9723708913609999,0.526,0.9847703645585227,0.526,0.9866057668058397,0.526,0.6689081793510466,0.526
0.9056447654442185,0.527,0.9725109984027798,0.527,0.9849244823044806,0.527,0.9866337882141957,0.527,0.6698318843086145,0.527
0.905939274945656,0.528,0.9728052231905175,0.528,0.9849805251211926,0.528,0.9866898310309076,0.528,0.6701749934163059,0.528
0.906009396255522,0.529,0.9729032981197635,0.529,0.9849805251211926,0.529,0.9867178524392636,0.529,0.670378277584035,0.529
0.9060795175653881,0.53,0.9729453302322975,0.53,0.9850505786420826,0.53,0.9868579594810435,0.53,0.670378277584035,0.53
0.9060795175653881,0.531,0.9732955978367472,0.531,0.9851206321629725,0.531,0.9868579594810435,0.531,0.6705103846932309,0.531
0.9064357823892316,0.532,0.9733236192451032,0.532,0.9851206321629725,0.532,0.9868859808893995,0.532,0.6711851300924013,0.532
0.9067713444553483,0.533,0.9733936727659932,0.533,0.9852046963880404,0.533,0.9869280130019334,0.533,0.6712720145400395,0.533
0.9070051188556202,0.534,0.9734216941743492,0.534,0.9852046963880404,0.534,0.9869280130019334,0.534,0.6713257487532084,0.534
0.9070843616782589,0.535,0.9734777369910612,0.535,0.9852046963880404,0.535,0.9869420237061115,0.535,0.6714732642467017,0.535
0.9079639316215344,0.536,0.973828004595511,0.536,0.9852467285005745,0.536,0.9869700451144674,0.536,0.6720086887858683,0.536
0.9086740060304327,0.537,0.9739120688205789,0.537,0.9853307927256424,0.537,0.9869840558186455,0.537,0.6722373121566497,0.537
0.9086740060304327,0.538,0.9739400902289349,0.538,0.9853868355423544,0.538,0.9870260879311794,0.538,0.6726816238252497,0.538
0.9090526611037094,0.539,0.9742903578333847,0.539,0.9854148569507103,0.539,0.9870400986353575,0.539,0.6730582594594241,0.539
0.9095855830586915,0.54,0.9745005183960546,0.54,0.9854288676548884,0.54,0.9870400986353575,0.54,0.6734938603676314,0.54
0.9096861942286659,0.541,0.9745590563315167,0.541,0.9854288676548884,0.541,0.9870400986353575,0.541,0.6736427597582056,0.541
0.909880092560129,0.542,0.9746980862450615,0.542,0.9856670496259142,0.542,0.9870541093395354,0.542,0.6737339574194077,0.542
0.9100904564897272,0.543,0.9749908930422843,0.543,0.9857230924426261,0.543,0.9870961414520694,0.543,0.6737853735165206,0.543
0.9110300820419326,0.544,0.9751450107882422,0.544,0.9857371031468042,0.544,0.9870961414520694,0.544,0.673939246548279,0.544
0.9118125473259108,0.545,0.9751733800350263,0.545,0.9858211673718721,0.545,0.9870961414520694,0.545,0.6749330214853353,0.545
0.9120678774279504,0.546,0.9752711071258442,0.546,0.9858211673718721,0.546,0.9871101521562474,0.546,0.6749330214853353,0.546
0.9122221443096558,0.547,0.975831873905429,0.547,0.985863199484406,0.547,0.9871103327495622,0.547,0.6749804906398674,0.547
0.9126007993829325,0.548,0.9758455459971418,0.548,0.9858914185639229,0.548,0.9871381735646033,0.548,0.6753287625049689,0.548
0.912698969216745,0.549,0.9759716423347438,0.549,0.9859056265411342,0.549,0.9871802056771374,0.549,0.6755067660029104,0.549
0.9127971390505575,0.55,0.9759996637430998,0.55,0.985933253005296,0.55,0.9871802056771374,0.55,0.6761157836476039,0.55
0.9129233574083164,0.551,0.9760977386723457,0.551,0.985947263709474,0.551,0.9872222377896713,0.551,0.6762131339614295,0.551
0.9136385947689503,0.552,0.9761828039844768,0.552,0.985961274413652,0.552,0.9872922913105613,0.552,0.6774155099001008,0.552
0.9136385947689503,0.553,0.9761958136015916,0.553,0.98611539215961,0.553,0.9873063020147392,0.553,0.6778752729949865,0.553
0.9137087160788163,0.554,0.9762098243057696,0.554,0.9861714349763219,0.554,0.9873345008756568,0.554,0.67820986271941,0.554
0.9137227403407896,0.555,0.9762518564183036,0.555,0.9863255527222798,0.555,0.9873907195696032,0.555,0.6790155157721726,0.555
0.9140032255802538,0.556,0.9762658671224815,0.556,0.9863543388719214,0.556,0.9874744304648752,0.556,0.6792014389558803,0.556
0.9140032255802538,0.557,0.9762658671224815,0.557,0.9864096169473477,0.557,0.9874884411690532,0.557,0.6797440684433452,0.557
0.9142079874354947,0.558,0.9762658671224815,0.558,0.9864236276515258,0.558,0.9874884411690532,0.558,0.6797597220648695,0.558
0.9142977350816913,0.559,0.9763499313475495,0.559,0.9864236276515258,0.559,0.9874884411690532,0.559,0.680040077462015,0.559
0.9147605357268074,0.56,0.9763499313475495,0.56,0.9864376383557037,0.56,0.9876145375066551,0.56,0.6808820733480239,0.56
0.915391627515602,0.561,0.9764199848684395,0.561,0.9865080699394755,0.561,0.9876285482108331,0.561,0.6811560483589959,0.561
0.915391627515602,0.562,0.9765320705018634,0.562,0.9866057668058397,0.562,0.987740633844257,0.562,0.6812058198099836,0.562
0.9155599186592805,0.563,0.9769944237397371,0.563,0.9866337882141957,0.563,0.987740633844257,0.563,0.6812933061940983,0.563
0.9161629619241287,0.564,0.9771065093731611,0.564,0.9866758203267296,0.564,0.987754644548435,0.564,0.6818200626537927,0.564
0.9162833744671304,0.565,0.9771485414856951,0.565,0.9867178524392636,0.565,0.987754644548435,0.565,0.6821578343955431,0.565
0.9165696655213519,0.566,0.9771635120557042,0.566,0.9867318631434416,0.566,0.9878527194776809,0.566,0.682337160395162,0.566
0.916639786831218,0.567,0.9775978256301049,0.567,0.9867318631434416,0.567,0.9878667301818589,0.567,0.6828361253488785,0.567
0.9167379566650306,0.568,0.9776529268361028,0.568,0.9867738952559756,0.568,0.9878667301818589,0.568,0.6828379225005295,0.568
0.9167379566650306,0.569,0.9777229803569928,0.569,0.9868019166643316,0.569,0.987908762294393,0.569,0.6838106908168278,0.569
0.9172252292677454,0.57,0.9777229803569928,0.57,0.9868579594810435,0.57,0.9879227729985709,0.57,0.6838106908168278,0.57
0.9172708786200127,0.571,0.9777369910611707,0.571,0.9868579594810435,0.571,0.9879227729985709,0.571,0.6851893577290527,0.571
0.9174111212397448,0.572,0.9778506283360652,0.572,0.9868859808893995,0.572,0.9879507944069269,0.572,0.6852807138047364,0.572
0.9174111212397448,0.573,0.9780732479614426,0.573,0.9868859808893995,0.573,0.9879513008392059,0.573,0.6854635191538816,0.573
0.9174111212397448,0.574,0.9780872586656205,0.574,0.9869700451144674,0.574,0.9880208479278169,0.574,0.6863750424594942,0.574
0.9174111212397448,0.575,0.9783114299324684,0.575,0.9869700451144674,0.575,0.9880492042143018,0.575,0.6871037872153971,0.575
0.9174611631428411,0.576,0.9783814834533584,0.576,0.9869840558186455,0.576,0.9880768907445289,0.576,0.6871635645447324,0.576
0.9175233153355304,0.577,0.9785084831248161,0.577,0.9870120772270015,0.577,0.9880909014487068,0.577,0.6892241399004808,0.577
0.9175442778813928,0.578,0.9785916440160283,0.578,0.9870120772270015,0.578,0.9881049121528848,0.578,0.6898868972668251,0.578
0.9177897763130215,0.579,0.979011965141368,0.579,0.9870260879311794,0.579,0.9881189228570628,0.579,0.689921954004144,0.579
0.9178598976228876,0.58,0.979025975845546,0.58,0.9870681200437134,0.58,0.9881609549695968,0.58,0.6899755846480979,0.58
0.9180702615524858,0.581,0.9790688877369461,0.581,0.9870681200437134,0.581,0.9882450191946647,0.581,0.6902908477221082,0.581
0.918210504172218,0.582,0.9792501471123939,0.582,0.9870821307478914,0.582,0.9883991369406226,0.582,0.6904899660060962,0.582
0.9183086740060304,0.583,0.9794462969708858,0.583,0.9870821307478914,0.583,0.9883997870492308,0.583,0.6905324234293848,0.583
0.9187854989131197,0.584,0.9796004147168437,0.584,0.9870963222416813,0.584,0.9884271583489787,0.584,0.6905936363670707,0.584
0.9191501297244232,0.585,0.9796844789419116,0.585,0.9871802056771374,0.585,0.9884691904615126,0.585,0.691170988785785,0.585
0.919389672678316,0.586,0.9800487572505394,0.586,0.9872222377896713,0.586,0.9884691904615126,0.586,0.6914695845627656,0.586
0.9194165907019143,0.587,0.9802589178132093,0.587,0.9872502591980273,0.587,0.9884691904615126,0.587,0.6930392320188259,0.587
0.9194165907019143,0.588,0.9802589178132093,0.588,0.9872502591980273,0.588,0.9885812760949365,0.588,0.6932095128871133,0.588
0.9194306149638876,0.589,0.9802589178132093,0.589,0.9872642699022053,0.589,0.9886233082074705,0.589,0.6932701911554238,0.589
0.9195900283222568,0.59,0.9802589178132093,0.59,0.9873063020147392,0.59,0.9886933617283604,0.59,0.6948792526267619,0.59
0.9198513428230839,0.591,0.9803292469352014,0.591,0.9873345008756568,0.591,0.9886933617283604,0.591,0.6956846476573146,0.591
0.9200577726673584,0.592,0.9803710034466332,0.592,0.9873907195696032,0.592,0.9886933617283604,0.592,0.6962913983218737,0.592
0.920908708456037,0.593,0.9804410569675232,0.593,0.9874744304648752,0.593,0.9887353938408945,0.593,0.697376147155046,0.593
0.9210153565668606,0.594,0.9805391318967691,0.594,0.9874744304648752,0.594,0.9887355516637478,0.594,0.6981980616124914,0.594
0.9210153565668606,0.595,0.980651217530193,0.595,0.9874884411690532,0.595,0.9887494045450724,0.595,0.6983351310894995,0.595
0.9213519388542178,0.596,0.9807220813427294,0.596,0.9875024518732312,0.596,0.9888755008826744,0.596,0.698558402818179,0.596
0.9213530418197627,0.597,0.9807635726795096,0.597,0.9875164625774091,0.597,0.9888896672504378,0.597,0.6988144135732749,0.597
0.9222915644064231,0.598,0.9808056042031523,0.598,0.9875164625774091,0.598,0.9889875865160983,0.598,0.6988144135732749,0.598
0.9223055886683963,0.599,0.9809594530221089,0.599,0.9876145375066551,0.599,0.9889875865160983,0.599,0.700232664960324,0.599
0.922347661454316,0.6,0.9809874744304649,0.6,0.9876285482108331,0.6,0.9890296186286323,0.6,0.7002564511750653,0.6
0.9228536168064398,0.601,0.9810014851346429,0.601,0.9876705803233671,0.601,0.9890996721495222,0.601,0.7007408844740666,0.601
0.9231750929107355,0.602,0.9810014851346429,0.602,0.987754644548435,0.602,0.9891697256704122,0.602,0.7016011876898933,0.602
0.9231750929107355,0.603,0.9810014851346429,0.603,0.987754644548435,0.603,0.9891697256704122,0.603,0.703412821047942,0.603
0.9232872870065213,0.604,0.9810154958388209,0.604,0.9877971895708701,0.604,0.9893098327121921,0.604,0.703412821047942,0.604
0.9243671551784587,0.605,0.9810154958388209,0.605,0.9878246980693249,0.605,0.9893518648247261,0.605,0.7036970974625418,0.605
0.9243671551784587,0.606,0.9812536778098467,0.606,0.9878947515902149,0.606,0.9893658755289041,0.606,0.7038570358500592,0.606
0.9245547609030992,0.607,0.9812676885140247,0.607,0.9878947515902149,0.607,0.9894219183456161,0.607,0.7039702597927361,0.607
0.9247177617277891,0.608,0.9815759240059405,0.608,0.9878947515902149,0.608,0.98946395045815,0.608,0.7040550597066044,0.608
0.9249333894264479,0.609,0.9817868501057764,0.609,0.9879507944069269,0.609,0.989505982570684,0.609,0.7049369259621875,0.609
0.9250736222128734,0.61,0.9818281166811444,0.61,0.9879507944069269,0.61,0.989562025387396,0.61,0.7055227921491392,0.61
0.9251665381109319,0.611,0.9818281166811444,0.611,0.9879507944069269,0.611,0.989562025387396,0.611,0.7059030185259328,0.611
0.9255083438507923,0.612,0.9818701487936784,0.612,0.9880492042143018,0.612,0.9896180682041079,0.612,0.706119980863297,0.612
0.9256573872799944,0.613,0.9819822344271023,0.613,0.9880628800403508,0.613,0.9896881217249979,0.613,0.7061681107272415,0.613
0.9256573872799944,0.614,0.9820803093563483,0.614,0.9880628800403508,0.614,0.9897581752458878,0.614,0.7067377627194398,0.614
0.9256573872799944,0.615,0.9820943200605262,0.615,0.9880628800403508,0.615,0.9897726158286283,0.615,0.7072749927426186,0.615
0.9256714115419676,0.616,0.9822064056939501,0.616,0.9881189228570628,0.616,0.9897861966542438,0.616,0.7075842154825038,0.616
0.9256854358039408,0.617,0.9822484378064842,0.617,0.9881329335612408,0.617,0.989800350262697,0.617,0.7078301205135602,0.617
0.9256854358039408,0.618,0.9826127161151119,0.618,0.9881469442654188,0.618,0.9898842715834898,0.618,0.7083489073878285,0.618
0.9256854358039408,0.619,0.9826127161151119,0.619,0.9883711155322666,0.619,0.9899683358085577,0.619,0.7090622264811155,0.619
0.9256854358039408,0.62,0.9827948552694259,0.62,0.9883711155322666,0.62,0.9899963572169137,0.62,0.710657180555425,0.62
0.9257836056377533,0.621,0.9828091068301226,0.621,0.9883711155322666,0.621,0.9900383893294477,0.621,0.71085143992049,0.621
0.9261773202816033,0.622,0.9828511383537654,0.622,0.9883991369406226,0.622,0.9900664107378037,0.622,0.7114698422454001,0.622
0.9262344510356627,0.623,0.9830750693529857,0.623,0.9883997870492308,0.623,0.9901364642586936,0.623,0.7121312857702361,0.623
0.9267653039758783,0.624,0.9831591335780536,0.624,0.9885672653907586,0.624,0.9902765713004735,0.624,0.7123586306661689,0.624
0.9271220428825847,0.625,0.9832151763947656,0.625,0.9885812760949365,0.625,0.9902765713004735,0.625,0.7124015916000511,0.625
0.9271220428825847,0.626,0.9832852299156556,0.626,0.9886933617283604,0.626,0.9902765713004735,0.626,0.714202496795326,0.626
0.9271500890465707,0.627,0.9833973155490795,0.627,0.9886933617283604,0.627,0.9903747810858143,0.627,0.7143466908104045,0.627
0.9271771140092554,0.628,0.9836214868159273,0.628,0.9887073724325385,0.628,0.9904166783422534,0.628,0.7154946858701632,0.628
0.9273443744828843,0.629,0.9837335724493513,0.629,0.9887355516637478,0.629,0.990431091247881,0.629,0.7155719924080567,0.629
0.9273884814404509,0.63,0.9837756045618853,0.63,0.9887774259534284,0.63,0.9905287639756775,0.63,0.7156010221014767,0.63
0.9275085898604586,0.631,0.9837756045618853,0.631,0.9887774259534284,0.631,0.9905427746798554,0.631,0.7156502457749535,0.631
0.9277130396982317,0.632,0.9837756045618853,0.632,0.9888896672504378,0.632,0.990584938704028,0.632,0.7160809944002754,0.632
0.927859196409789,0.633,0.9837756045618853,0.633,0.9889875865160983,0.633,0.9906548603132793,0.633,0.7164112791770636,0.633
0.9282008133501612,0.634,0.9838178633975482,0.634,0.9889875865160983,0.634,0.9906688710174574,0.634,0.7166710269032577,0.634
0.9282238272210925,0.635,0.9838456580827752,0.635,0.9890296186286323,0.635,0.9906688710174574,0.635,0.7170123948407686,0.635
0.9285243603224675,0.636,0.9841398828705131,0.636,0.9891697256704122,0.636,0.9906688710174574,0.636,0.7174084623679425,0.636
0.9287427249141014,0.637,0.9841398828705131,0.637,0.9893098327121921,0.637,0.9906688710174574,0.637,0.7175706022264137,0.637
0.929443938012762,0.638,0.9841398828705131,0.638,0.9893238434163701,0.638,0.9906688710174574,0.638,0.7182670312001098,0.638
0.9295209782364819,0.639,0.984322022024827,0.639,0.9893658755289041,0.639,0.9906828817216353,0.639,0.7193968906030954,0.639
0.9301269017738204,0.64,0.9843360327290049,0.64,0.9893938969372601,0.64,0.9907809566508813,0.64,0.7217355549099946,0.64
0.9301451511114227,0.641,0.984350043433183,0.641,0.989435929049794,0.641,0.9908229887634152,0.641,0.7220187857210213,0.641
0.930159175373396,0.642,0.984350043433183,0.642,0.989449939753972,0.642,0.9908511383537654,0.642,0.7221831572243639,0.642
0.9306500245424585,0.643,0.9845321825874969,0.643,0.989492119089317,0.643,0.9908650208759492,0.643,0.7221862590237547,0.643
0.9308241365287263,0.644,0.9845882254042088,0.644,0.98953400397904,0.644,0.9908650208759492,0.644,0.7241428290131298,0.644
0.9309493759641004,0.645,0.9846722896292768,0.645,0.98953400397904,0.645,0.9909210636926612,0.645,0.7245640879971957,0.645
0.9311979356575885,0.646,0.9846722896292768,0.646,0.9896460896124639,0.646,0.9910891921427971,0.646,0.7247120581522306,0.646
0.9313652619030923,0.647,0.9849384930086587,0.647,0.9896881217249979,0.647,0.991173256367865,0.647,0.7250237049095046,0.647
0.9326041228439209,0.648,0.9849945358253706,0.648,0.9897445955980217,0.648,0.991215288480399,0.648,0.7268467185617246,0.648
0.9327536638384405,0.649,0.9851766749796845,0.649,0.9898422394709558,0.649,0.9913697689731986,0.649,0.7287014777450056,0.649
0.9328237851483066,0.65,0.9851770903384891,0.65,0.9898842715834898,0.65,0.991383779088502,0.65,0.7290015056011451,0.65
0.9330631363419628,0.651,0.9852327177963964,0.651,0.9900664107378037,0.651,0.9914534704514248,0.651,0.7290129014510516,0.651
0.9332734973214035,0.652,0.985246935201401,0.652,0.9902765713004735,0.652,0.9914535901926445,0.652,0.7300625778994988,0.652
0.9341317365269461,0.653,0.9853868355423544,0.653,0.9903186034130076,0.653,0.9914674811556029,0.653,0.7301666247410176,0.653
0.9342823083935208,0.654,0.9854568890632444,0.654,0.9903747810858143,0.654,0.9914674811556029,0.654,0.7301666247410176,0.654
0.9342924448931516,0.655,0.9854849104716003,0.655,0.990431091247881,0.655,0.9915375346764929,0.655,0.7307012713658738,0.655
0.9344832421820222,0.656,0.9855129318799563,0.656,0.9905287639756775,0.656,0.9915935774932048,0.656,0.7309380072517897,0.656
0.934492672323119,0.657,0.9855409532883123,0.657,0.9905287639756775,0.657,0.9916077057793345,0.657,0.7309458827559269,0.657
0.9349835214921814,0.658,0.9856670496259142,0.658,0.990584938704028,0.658,0.9916356096057388,0.658,0.7318219515201438,0.658
0.9349835214921814,0.659,0.9856810603300922,0.659,0.9906128282007454,0.659,0.9916356096057388,0.659,0.7327223239439152,0.659
0.9350115700161279,0.66,0.9858071566676941,0.66,0.9906268389049233,0.66,0.9916497373029772,0.66,0.7334194393219847,0.66
0.9350292389459955,0.661,0.985863199484406,0.661,0.9906408496091014,0.661,0.9917056631266288,0.661,0.7338113215918415,0.661
0.9356146132809761,0.662,0.9858772101885841,0.662,0.9906408496091014,0.662,0.9917476952391627,0.662,0.7340919987148984,0.662
0.9359652198303064,0.663,0.985891220892762,0.663,0.9906408496091014,0.663,0.9917617059433407,0.663,0.7346450390781719,0.663
0.9359777899297522,0.664,0.9861013814554319,0.664,0.9906408496091014,0.664,0.9917617059433407,0.664,0.7353152730764801,0.664
0.9360529526427239,0.665,0.9861574242721439,0.665,0.9906688710174574,0.665,0.9917757166475187,0.665,0.7359704909302578,0.665
0.9360529526427239,0.666,0.9861714349763219,0.666,0.9906968924258133,0.666,0.9917757166475187,0.666,0.736214205567507,0.666
0.9360529526427239,0.667,0.9862134670888559,0.667,0.9907809566508813,0.667,0.9917757166475187,0.667,0.7382029563437099,0.667
0.9360678726686299,0.668,0.9862982991958307,0.668,0.9907810858143608,0.668,0.9917897273516967,0.668,0.7399972487479309,0.668
0.9362036322838511,0.669,0.9863115420181018,0.669,0.9907949673550592,0.669,0.9918177487600527,0.669,0.743111157996729,0.669
0.9366243601430475,0.67,0.9863539565119929,0.67,0.9907949673550592,0.67,0.9918601230088123,0.67,0.7435780933392967,0.67
0.9366744257789494,0.671,0.9863675848348138,0.671,0.9908229887634152,0.671,0.9918878022809426,0.671,0.7439636525572669,0.671
0.936684896928902,0.672,0.9863675848348138,0.672,0.9908930422843052,0.672,0.9919158236892986,0.672,0.7446040069885517,0.672
0.9367287413058111,0.673,0.9864516490598817,0.673,0.9910191386219072,0.673,0.9919438450976547,0.673,0.7446780033997037,0.673
0.9367795136454156,0.674,0.9864516490598817,0.674,0.9910331493260851,0.674,0.9919578558018326,0.674,0.7450963534951436,0.674
0.9368206998106725,0.675,0.9864656597640598,0.675,0.991201277776221,0.675,0.9919718665060105,0.675,0.7479254601611631,0.675
0.9371152093121099,0.676,0.9865076918765937,0.676,0.991299352705467,0.676,0.9919858772101886,0.676,0.7479852586372377,0.676
0.9372037582386762,0.677,0.9865076918765937,0.677,0.991327374113823,0.677,0.9920001120824927,0.677,0.7488923070898109,0.677
0.937244948043024,0.678,0.9865076918765937,0.678,0.991327374113823,0.678,0.9920979628436125,0.678,0.7537805160322387,0.678
0.9372694761938153,0.679,0.9866337882141957,0.679,0.9913413848180009,0.679,0.9920980735551663,0.679,0.761139195895739,0.679
0.9372694761938153,0.68,0.9866477989183736,0.68,0.9913413848180009,0.68,0.9921680163645025,0.68,0.7622770650069857,0.68
0.9372694761938153,0.681,0.9868301225919439,0.681,0.9913413848180009,0.681,0.9921960377728585,0.681,0.7623183936197343,0.681
0.9372835004557886,0.682,0.9868719701852215,0.682,0.9913413848180009,0.682,0.9921960377728585,0.682,0.7629522004912107,0.682
0.9372835004557886,0.683,0.9868719701852215,0.683,0.9913697689731986,0.683,0.9921960377728585,0.683,0.7632231128179628,0.683
0.9372835004557886,0.684,0.9869700451144674,0.684,0.991383779088502,0.684,0.9922100484770364,0.684,0.7637379595933084,0.684
0.9372835004557886,0.685,0.9869840558186455,0.685,0.9914394597472469,0.685,0.9922100484770364,0.685,0.7639552633659542,0.685
0.9372835004557886,0.686,0.986984238178634,0.686,0.9914535901926445,0.686,0.9922100484770364,0.686,0.7641754865566404,0.686
0.9372835004557886,0.687,0.9870120772270015,0.687,0.9914674811556029,0.687,0.9922100484770364,0.687,0.765446071007103,0.687
0.9372835004557886,0.688,0.9870260879311794,0.688,0.9915375346764929,0.688,0.9922380698853924,0.688,0.7687871585909398,0.688
0.9372835004557886,0.689,0.9871241628604254,0.689,0.9915656742556918,0.689,0.9922380698853924,0.689,0.7689742457990181,0.689
0.9372835004557886,0.69,0.9871947546128305,0.69,0.9916215989015608,0.69,0.9922660912937484,0.69,0.7716995962807945,0.69
0.9379715591955796,0.691,0.9872642699022053,0.691,0.9916496203099168,0.691,0.9922801019979264,0.691,0.7740475268474064,0.691
0.9388962905827081,0.692,0.9873343234230952,0.692,0.9916497373029772,0.692,0.9922941127021044,0.692,0.7755920692893112,0.692
0.9390365332024402,0.693,0.9873345008756568,0.693,0.9916636310140947,0.693,0.9923221341104604,0.693,0.7757352595854274,0.693
0.9393178694640002,0.694,0.9873763555356292,0.694,0.9917056631266288,0.694,0.9923501555188163,0.694,0.7785293174399869,0.694
0.9393731154897973,0.695,0.9873767092580139,0.695,0.9917196738308067,0.695,0.9923921876313504,0.695,0.7789996963408145,0.695
0.9394606571400524,0.696,0.9873903662398072,0.696,0.9917476952391627,0.696,0.9924061983355283,0.696,0.7797635538436383,0.696
0.9394712853236098,0.697,0.9875444839857651,0.697,0.9917617059433407,0.697,0.9924202090397063,0.697,0.7798058994121629,0.697
0.9394712853236098,0.698,0.9875444839857651,0.698,0.9918037380558747,0.698,0.9924342197438843,0.698,0.7801280424585676,0.698
0.9399060374447795,0.699,0.9875444839857651,0.699,0.9918601230088123,0.699,0.9925042732647743,0.699,0.7802153129241234,0.699
0.9400546869522541,0.7,0.9876986017317231,0.7,0.9918878022809426,0.7,0.9925185984280651,0.7,0.781412657539547,0.7
0.9402715059041314,0.701,0.9878950907868191,0.701,0.9919158236892986,0.701,0.9925463053773083,0.701,0.783084676539036,0.701
0.9404249351377884,0.702,0.9879507944069269,0.702,0.9919438450976547,0.702,0.9925604203152364,0.702,0.78401149365877,0.702
0.9406930595874178,0.703,0.9880348586319948,0.703,0.9919578558018326,0.703,0.9925883374898422,0.703,0.7841579202269485,0.703
0.9413505364280205,0.704,0.9880488693361729,0.704,0.9919718665060105,0.704,0.9926583910107322,0.704,0.7843475790942538,0.704
0.9414627305238061,0.705,0.9880488693361729,0.705,0.9919718665060105,0.705,0.9927566689083165,0.705,0.7861328620670649,0.705
0.9415749246195919,0.706,0.9880488693361729,0.706,0.9919720914593141,0.706,0.9927704766441562,0.706,0.7869573846959205,0.706
0.9416507740632712,0.707,0.9880488693361729,0.707,0.9919858772101886,0.707,0.9928265194608681,0.707,0.7892696997347454,0.707
0.9416730944534044,0.708,0.9883437473731402,0.708,0.9920980735551663,0.708,0.992924594390114,0.708,0.7901044795521649,0.708
0.9417464836135692,0.709,0.9884551797573347,0.709,0.9922100484770364,0.709,0.993036680023538,0.709,0.7902813070493401,0.709
0.9418182328112072,0.71,0.9886092975032925,0.71,0.9922240591812145,0.71,0.9930787121360719,0.71,0.790801531201915,0.71
0.9420671863608323,0.711,0.9886233082074705,0.711,0.9922380698853924,0.711,0.9930789060748711,0.711,0.7929702676027417,0.711
0.9422661618286355,0.712,0.9886233082074705,0.712,0.9922380698853924,0.712,0.9931767870653179,0.712,0.7940526847246359,0.712
0.9430374421539756,0.713,0.9886233082074705,0.713,0.9923221341104604,0.713,0.9931767870653179,0.713,0.7949812874903954,0.713
0.9430374421539756,0.714,0.9886233082074705,0.714,0.9923501555188163,0.714,0.9931768826619966,0.714,0.7954763283978266,0.714
0.9430374421539756,0.715,0.9886233082074705,0.715,0.9923921876313504,0.715,0.9931907977694959,0.715,0.7955137905412817,0.715
0.9430374421539756,0.716,0.9887355516637478,0.716,0.9923921876313504,0.716,0.9932468405862078,0.716,0.7990544075497599,0.716
0.9433030893716081,0.717,0.9887494045450724,0.717,0.9924202090397063,0.717,0.9933729369238098,0.717,0.8018297545333654,0.717
0.9433279573662436,0.718,0.9887494045450724,0.718,0.9924482304480623,0.718,0.9933869476279877,0.718,0.8033800210227583,0.718
0.9435250890528146,0.719,0.9887634152492504,0.719,0.9925042732647743,0.719,0.9934009583321658,0.719,0.806422590168199,0.719
0.9436404431356051,0.72,0.9887774259534284,0.72,0.9925182839689523,0.72,0.9934290718038529,0.72,0.8069801429384584,0.72
0.9438195944240316,0.721,0.9888614901784963,0.721,0.9925185984280651,0.721,0.9935270546697677,0.721,0.8086504657362442,0.721
0.9447444078255381,0.722,0.988875656742557,0.722,0.9925604203152364,0.722,0.9935270546697677,0.722,0.8092592356229311,0.722
0.9455585785207415,0.723,0.9890576400369883,0.723,0.9925883374898422,0.723,0.9935411558669002,0.723,0.8099638849082677,0.723
0.9456980576397167,0.724,0.9893099824868652,0.724,0.9926583910107322,0.724,0.9935550760781237,0.724,0.8103157266181895,0.724
0.9458803730453685,0.725,0.9893523123695308,0.725,0.9927426585967272,0.725,0.9935550760781237,0.725,0.8110742686942418,0.725
0.9459645186172078,0.726,0.9896601003166419,0.726,0.9927704766441562,0.726,0.9935830974864797,0.726,0.8114839681950872,0.726
0.9460346399270738,0.727,0.9897161431333539,0.727,0.9928265194608681,0.727,0.9936251295990136,0.727,0.8117889080124645,0.727
0.9463852464764042,0.728,0.9900383893294477,0.728,0.992924594390114,0.728,0.9936531510073696,0.728,0.8149088828760951,0.728
0.9464273192623238,0.729,0.9901504749628717,0.729,0.992938605094292,0.729,0.9936531510073696,0.729,0.8150239603810927,0.729
0.9464273192623238,0.73,0.9903047285464098,0.73,0.99295261579847,0.73,0.9936811724157256,0.73,0.8157208159178874,0.73
0.9466236589299488,0.731,0.9903886569338975,0.731,0.9930787121360719,0.731,0.9937232045282596,0.731,0.815750786015386,0.731
0.9475492602201809,0.732,0.9904306890464315,0.732,0.9930789060748711,0.732,0.9937652366407935,0.732,0.816490471810604,0.732
0.9480260851272702,0.733,0.990431091247881,0.733,0.9931767870653179,0.733,0.9939333650909294,0.733,0.818143559477888,0.733
0.9481382792230559,0.734,0.9904446997506094,0.734,0.9931767870653179,0.734,0.9940174293159975,0.734,0.8188052727813959,0.734
0.9484468129864666,0.735,0.9904446997506094,0.735,0.9931767870653179,0.735,0.9941715470619553,0.735,0.8190675073916867,0.735
0.9485449828202791,0.736,0.9904867318631434,0.736,0.9931768826619966,0.736,0.9941715470619553,0.736,0.8197535828885428,0.736
0.9487693710118505,0.737,0.9905287639756775,0.737,0.9931907977694959,0.737,0.9942135791744893,0.737,0.8206736841435055,0.737
0.9490225226488654,0.738,0.9905707960882114,0.738,0.9932328298820299,0.738,0.9942416005828453,0.738,0.8215355479954171,0.738
0.9492041231330202,0.739,0.9905988174965674,0.739,0.9932468405862078,0.739,0.9943117338003503,0.739,0.8216988701757654,0.739
0.9496977941073357,0.74,0.9905988174965674,0.74,0.9932468405862078,0.74,0.9943957183288032,0.74,0.8219655878356332,0.74
0.9498247090169681,0.741,0.9908089780592373,0.741,0.9933589262196318,0.741,0.9944237397371591,0.741,0.8230554054183195,0.741
0.9500736273753594,0.742,0.9908229887634152,0.742,0.9933729369238098,0.742,0.9944377504413372,0.742,0.8231940695623238,0.742
0.9502005441337334,0.743,0.9910611707344411,0.743,0.9933729369238098,0.743,0.9945218146664051,0.743,0.8236183508533955,0.743
0.9504803309725826,0.744,0.9911032028469751,0.744,0.9934290718038529,0.744,0.9945218146664051,0.744,0.8237935578856502,0.744
0.9504803309725826,0.745,0.9911592456636871,0.745,0.9934710118530558,0.745,0.9945498360747611,0.745,0.823917877472459,0.745
0.9505504522824486,0.746,0.9912014010507881,0.746,0.9935410653739457,0.746,0.9945638467789392,0.746,0.8243248107246113,0.746
0.9506513904275757,0.747,0.991215288480399,0.747,0.9935411558669002,0.747,0.9945638467789392,0.747,0.8244046284351139,0.747
0.9509886411442995,0.748,0.991243309888755,0.748,0.9935550760781237,0.748,0.9945919439579685,0.748,0.8245503371395891,0.748
0.9524717761727789,0.749,0.991299352705467,0.749,0.9935830974864797,0.749,0.9946759324123631,0.749,0.8252725127685586,0.749
0.9524731092319128,0.75,0.991327738627289,0.75,0.9936251295990136,0.75,0.9947039538207191,0.75,0.8263368862498905,0.75
0.9531602787945083,0.751,0.9913417487425922,0.751,0.9936531510073696,0.751,0.994717964524897,0.751,0.8269611605325442,0.751
0.953593717130636,0.752,0.991425449043069,0.752,0.9936531510073696,0.752,0.9947600700525394,0.752,0.8278711628150099,0.752
0.9542949302292967,0.753,0.9914535901926445,0.753,0.9937232045282596,0.753,0.994844060862499,0.753,0.8279259931547152,0.753
0.9544211485870556,0.754,0.9914538296650182,0.754,0.9937652366407935,0.754,0.9948720822708549,0.754,0.8281118806685063,0.754
0.9551363859476895,0.755,0.9914814918597809,0.755,0.9939333650909294,0.755,0.9948860929750329,0.755,0.8284179616017251,0.755
0.955304677091368,0.756,0.9915235239723148,0.756,0.9939894079076415,0.756,0.9948860929750329,0.756,0.8286767285614409,0.756
0.9553218342448464,0.757,0.9915655560848489,0.757,0.9941715470619553,0.757,0.9949001036792109,0.757,0.8289386290452561,0.757
0.9557534534745109,0.758,0.9916356096057388,0.758,0.9941715470619553,0.758,0.9949001036792109,0.758,0.8296289220501767,0.758
0.9562607805466351,0.759,0.9916916524224507,0.759,0.9942135791744893,0.759,0.9949281961471104,0.759,0.8303034290529844,0.759
0.9564266180492251,0.76,0.9917476952391627,0.76,0.9942135791744893,0.76,0.9949281961471104,0.76,0.8322565101583512,0.76
0.9564686908351449,0.761,0.9917897273516967,0.761,0.9943117338003503,0.761,0.9949281961471104,0.761,0.8324442195934801,0.761
0.9566266073957734,0.762,0.9918037380558747,0.762,0.9943817076246252,0.762,0.9949701572001008,0.762,0.8325718795160483,0.762
0.9568473459084216,0.763,0.9918737915767647,0.763,0.9943957183288032,0.763,0.9949981786084569,0.763,0.832647752741052,0.763
0.9571278311478858,0.764,0.9919580811477248,0.764,0.9944237397371591,0.764,0.9950402107209908,0.764,0.8353858767406859,0.764
0.9572400252436716,0.765,0.9919718665060105,0.765,0.9945218146664051,0.765,0.9950682321293468,0.765,0.8367544184420774,0.765
0.9572400252436716,0.766,0.9919858772101886,0.766,0.9945218146664051,0.766,0.9950682321293468,0.766,0.8367544184420774,0.766
0.957464413435243,0.767,0.9919998879143666,0.767,0.9945638467789392,0.767,0.9951242749460588,0.767,0.8369904780967673,0.767
0.957464413435243,0.768,0.9920138986185446,0.768,0.9945638467789392,0.768,0.9951522963544148,0.768,0.8378502901343307,0.768
0.957464413435243,0.769,0.9920699414352565,0.769,0.9945919439579685,0.769,0.9951803177627707,0.769,0.8392675255640675,0.769
0.9580814809620644,0.77,0.9920839521394346,0.77,0.994661921708185,0.77,0.9951943284669488,0.77,0.8396130526497443,0.77
0.9582503576136651,0.771,0.9920979628436125,0.771,0.9947039538207191,0.771,0.9953064141003727,0.771,0.8401894695302076,0.771
0.9582924298095532,0.772,0.9920980735551663,0.772,0.9947600700525394,0.772,0.9953764676212626,0.772,0.8404154583094624,0.772
0.958516233083234,0.773,0.9922100484770364,0.773,0.994816039454143,0.773,0.9953764676212626,0.773,0.8407830416776653,0.773
0.9585869351807702,0.774,0.9923081234062824,0.774,0.9948580715666769,0.774,0.9953764676212626,0.774,0.840895303565242,0.774
0.9586144029170465,0.775,0.9923641662229944,0.775,0.9948720822708549,0.775,0.9953764676212626,0.775,0.8411698498292611,0.775
0.9586424514409929,0.776,0.9924763572679509,0.776,0.9948860929750329,0.776,0.9954885532546865,0.776,0.8413257694398002,0.776
0.9592595189678144,0.777,0.9925185984280651,0.777,0.9948860929750329,0.777,0.9955025639588646,0.777,0.8418575936120868,0.777
0.9597082953509571,0.778,0.9925743267856643,0.778,0.9948860929750329,0.778,0.9955445960713986,0.778,0.8419134178251354,0.778
0.9597223196129304,0.779,0.9927284445316221,0.779,0.9949281961471104,0.779,0.9955866281839325,0.779,0.8426800587636173,0.779
0.9599046350185821,0.78,0.9927284445316221,0.78,0.9949281961471104,0.78,0.9955866281839325,0.78,0.8451954322318579,0.78
0.9601430474721268,0.781,0.9927564659399781,0.781,0.9949281961471104,0.781,0.9956847031131785,0.781,0.8462602634367684,0.781
0.9605637753313232,0.782,0.9928125087566901,0.782,0.9949701572001008,0.782,0.9957547566340684,0.782,0.8464140721415402,0.782
0.9608723090947339,0.783,0.9928265194608681,0.783,0.9949981786084569,0.783,0.9957547566340684,0.783,0.8490983806063063,0.783
0.9608723090947339,0.784,0.9929106830122592,0.784,0.9950402107209908,0.784,0.9957547566340684,0.784,0.8493582858590895,0.784
0.9610966972863053,0.785,0.9930787121360719,0.785,0.9950682321293468,0.785,0.9957687673382464,0.785,0.8496751599631643,0.785
0.9611107215482785,0.786,0.9931067335444279,0.786,0.9950682321293468,0.786,0.9957967887466024,0.786,0.8506164145837499,0.786
0.9611107215482785,0.787,0.9931628721541156,0.787,0.9951242749460588,0.787,0.9958107994507804,0.787,0.8514515736412452,0.787
0.9611247458102518,0.788,0.9931628721541156,0.788,0.9951522963544148,0.788,0.9958948636758483,0.788,0.8525762293780246,0.788
0.9611549734255143,0.789,0.9931767870653179,0.789,0.9951803177627707,0.789,0.9959649171967383,0.789,0.8537178296823483,0.789
0.9612930369539303,0.79,0.9931767870653179,0.79,0.9951943284669488,0.79,0.9960209600134503,0.79,0.853797699161524,0.79
0.9614381467874471,0.791,0.9931767870653179,0.791,0.9952503712836607,0.791,0.9960209600134503,0.791,0.854467979140637,0.791
0.961492076847567,0.792,0.9932468405862078,0.792,0.9953764676212626,0.792,0.9960629921259843,0.792,0.8545963777889276,0.792
0.9615034008835285,0.793,0.9932468405862078,0.793,0.9953764676212626,0.793,0.9960770028301622,0.793,0.8550195437808864,0.793
0.9615454736694481,0.794,0.9932608512903859,0.794,0.9953764676212626,0.794,0.9960910135343403,0.794,0.8558412826169846,0.794
0.9615503267240654,0.795,0.9932888726987419,0.795,0.9953764676212626,0.795,0.9960910135343403,0.795,0.8560059493286295,0.795
0.9615643492161426,0.796,0.9933729369238098,0.796,0.9954325104379746,0.796,0.9960910135343403,0.796,0.856244155568717,0.796
0.9618264942641573,0.797,0.9933729369238098,0.797,0.9954325104379746,0.797,0.996091068301226,0.797,0.8563171564357644,0.797
0.962975948390716,0.798,0.9934710118530558,0.798,0.9954745425505086,0.798,0.9961050242385182,0.798,0.8563171564357644,0.798
0.9635649673935909,0.799,0.9935411558669002,0.799,0.9954885532546865,0.799,0.9961050242385182,0.799,0.8566198264314588,0.799
0.9641119136105463,0.8,0.9935830974864797,0.8,0.9955445960713986,0.8,0.9961190349426963,0.8,0.8570444164076573,0.8
0.9641825372338934,0.801,0.9935831873905429,0.801,0.9955866281839325,0.801,0.9961890884635862,0.801,0.8572678279590193,0.801
0.9645651625206831,0.802,0.9935831873905429,0.802,0.9956847031131785,0.802,0.9961890884635862,0.802,0.8574711762215816,0.802
0.964673379519255,0.803,0.9935831873905429,0.803,0.9957547566340684,0.803,0.996231173380035,0.803,0.8580262829487665,0.803
0.9649814178528855,0.804,0.9936391403031917,0.804,0.9957547566340684,0.804,0.9962591419844762,0.804,0.8581069363457765,0.804
0.9654466414247651,0.805,0.9936531510073696,0.805,0.9957547566340684,0.805,0.9962731526886541,0.805,0.8583979527811497,0.805
0.9658692542838714,0.806,0.9936951831199036,0.806,0.9957687673382464,0.806,0.9963011740970101,0.806,0.8584742191681233,0.806
0.9660893345487693,0.807,0.9938493008658615,0.807,0.9957967887466024,0.807,0.9963151848011881,0.807,0.8586262878474634,0.807
0.9661033588107426,0.808,0.9939333650909294,0.808,0.9958948636758483,0.808,0.9963291955053661,0.808,0.8587236005918051,0.808
0.9661033588107426,0.809,0.9939473757951075,0.809,0.9959509064925604,0.809,0.9963291955053661,0.809,0.86003922856569,0.809
0.9661033588107426,0.81,0.9939753972034634,0.81,0.9959649171967383,0.81,0.996385238322078,0.81,0.8605151243590071,0.81
0.9661033588107426,0.811,0.9939753972034634,0.811,0.9960209600134503,0.811,0.996399400367065,0.811,0.8615330965955468,0.811
0.9661033588107426,0.812,0.9940734721327094,0.812,0.9960209600134503,0.812,0.996469302547146,0.812,0.8618120152464996,0.812
0.9661033588107426,0.813,0.9940734721327094,0.813,0.9960489814218063,0.813,0.9964973239555021,0.813,0.8618120152464996,0.813
0.9661033588107426,0.814,0.9941155042452434,0.814,0.9960770028301622,0.814,0.996539356068036,0.814,0.8618120152464996,0.814
0.9661033588107426,0.815,0.9941155042452434,0.815,0.996077057793345,0.815,0.9966654524056379,0.815,0.8626121113657303,0.815
0.9664684598771491,0.816,0.9942556112870233,0.816,0.9960910135343403,0.816,0.9966654524056379,0.816,0.8633388579502488,0.816
0.9664862439352722,0.817,0.9943536862162692,0.817,0.9960910135343403,0.817,0.9966934738139939,0.817,0.8634459406496068,0.817
0.9664862439352722,0.818,0.9943536862162692,0.818,0.9960910135343403,0.818,0.9967355059265278,0.818,0.8650440641632032,0.818
0.9668611337054386,0.819,0.9943676969204472,0.819,0.9961050242385182,0.819,0.9968475915599518,0.819,0.8651385844269986,0.819
0.967184147418907,0.82,0.9944237397371591,0.82,0.9961050242385182,0.82,0.9968475915599518,0.82,0.865183066147132,0.82
0.9677202232380738,0.821,0.9945358253705832,0.821,0.9961610670552302,0.821,0.9968616022641298,0.821,0.8658272991063415,0.821
0.9678423672954211,0.822,0.9945638467789392,0.822,0.9961890884635862,0.822,0.9969176450808418,0.822,0.8663843617284095,0.822
0.9678853408501269,0.823,0.9945919439579685,0.823,0.996231173380035,0.823,0.9969596771933757,0.823,0.8671229441577105,0.823
0.967898464343314,0.824,0.9946759324123631,0.824,0.9962591419844762,0.824,0.9970017093059097,0.824,0.8671690132730567,0.824
0.9681128530162381,0.825,0.9946759324123631,0.825,0.9962731526886541,0.825,0.9970017093059097,0.825,0.8676712965821227,0.825
0.968459877149188,0.826,0.9948720822708549,0.826,0.9963011740970101,0.826,0.9970157200100878,0.826,0.8680334347019278,0.826
0.9685435803940817,0.827,0.9948860929750329,0.827,0.9963151848011881,0.827,0.9970157200100878,0.827,0.8680576519139895,0.827
0.9685860937368524,0.828,0.9949421357917448,0.828,0.9963291955053661,0.828,0.9971137949393336,0.828,0.8683075572068373,0.828
0.9688271258694189,0.829,0.9949421357917448,0.829,0.9963291955053661,0.829,0.9971558270518677,0.829,0.8686681909325359,0.829
0.9689082112053853,0.83,0.9949981786084569,0.83,0.996385238322078,0.83,0.9971978984238179,0.83,0.8687899582300448,0.83
0.9690204053011711,0.831,0.9950262000168129,0.831,0.996399400367065,0.831,0.9972118698685796,0.831,0.8701687105328213,0.831
0.9690944274616485,0.832,0.9950682321293468,0.832,0.9964973239555021,0.832,0.9972959340936476,0.832,0.8703513258584721,0.832
0.97022690937649,0.833,0.9950822428335249,0.833,0.996539356068036,0.833,0.9973099447978255,0.833,0.8709440816739581,0.833
0.9708724248671239,0.834,0.9951102642418808,0.834,0.996637430997282,0.834,0.9973379662061815,0.834,0.8723659273223369,0.834
0.971053923287287,0.835,0.9951242749460588,0.835,0.9966514417014599,0.835,0.9973940090228934,0.835,0.8733234503737554,0.835
0.9717142536601784,0.836,0.9951663070585928,0.836,0.9966654524056379,0.836,0.9974080197270715,0.836,0.8739048455063664,0.836
0.9718428359087977,0.837,0.9951663070585928,0.837,0.9966934738139939,0.837,0.9974080197270715,0.837,0.8744833200430796,0.837
0.9721057429352781,0.838,0.9951663070585928,0.838,0.9967495166307059,0.838,0.9974080197270715,0.838,0.8745494566086215,0.838
0.9723862281747423,0.839,0.9952643819878387,0.839,0.9968475915599518,0.839,0.9974080197270715,0.839,0.8748500620125591,0.839
0.9725404950564477,0.84,0.9953764676212626,0.84,0.9968616022641298,0.84,0.9974080560420315,0.84,0.8748603546175832,0.84
0.972694761938153,0.841,0.9953764676212626,0.841,0.9969176450808418,0.841,0.9974220665499124,0.841,0.8749978559877599,0.841
0.9727228104620994,0.842,0.9953764676212626,0.842,0.9969456664891978,0.842,0.9974780732479614,0.842,0.8764373097583809,0.842
0.9729471986536709,0.843,0.9953904783254406,0.843,0.9970017093059097,0.843,0.9974920839521394,0.843,0.8771244278895948,0.843
0.9729646352749811,0.844,0.9954044890296186,0.844,0.9970017093059097,0.844,0.9975341160646735,0.844,0.8776923920842647,0.844
0.9741676717246796,0.845,0.9954605318463305,0.845,0.9970017093059097,0.845,0.9975621374730294,0.845,0.878125532989119,0.845
0.9745603455529689,0.846,0.9955586067755765,0.846,0.9970157200100878,0.846,0.9975761481772074,0.846,0.8791712477699346,0.846
0.9748411796878287,0.847,0.9957547566340684,0.847,0.9971558270518677,0.847,0.9975901588813854,0.847,0.8800868921344751,0.847
0.9749526681158404,0.848,0.9957547566340684,0.848,0.9971978591644016,0.848,0.9976181802897414,0.848,0.880247483890374,0.848
0.9749526681158404,0.849,0.9957687673382464,0.849,0.9971978984238179,0.849,0.9976181802897414,0.849,0.880247483890374,0.849
0.9750929107355726,0.85,0.9957687673382464,0.85,0.9972959340936476,0.85,0.9976321909939193,0.85,0.8803647692623202,0.85
0.9751770563074118,0.851,0.9959649171967383,0.851,0.9972959340936476,0.851,0.9976602124022753,0.851,0.8803647692623202,0.851
0.9756679054764743,0.852,0.9959789279009164,0.852,0.9972959340936476,0.852,0.9976742231064534,0.852,0.8803647692623202,0.852
0.97578009957226,0.853,0.9960209600134503,0.853,0.9972959340936476,0.853,0.9977722980356992,0.853,0.8804033227533598,0.853
0.9762288759554029,0.854,0.9960629921259843,0.854,0.9972959340936476,0.854,0.9977722980356992,0.854,0.8815270331399199,0.854
0.9763831428371081,0.855,0.9960770028301622,0.855,0.9973099447978255,0.855,0.9977863087398773,0.855,0.8817956113643646,0.855
0.9763831428371081,0.856,0.9960770028301622,0.856,0.9973379662061815,0.856,0.9979124050774792,0.856,0.8819899240397142,0.856
0.9765514339807868,0.857,0.996077057793345,0.857,0.9973940455341506,0.857,0.9979824585983692,0.857,0.8823222504622347,0.857
0.9767200516085602,0.858,0.9961610670552302,0.858,0.9974220665499124,0.858,0.9979824585983692,0.858,0.8831984436262285,0.858
0.9770843559357689,0.859,0.9961751313485114,0.859,0.9974780732479614,0.859,0.9980104800067251,0.859,0.8843934173104608,0.859
0.9771685015076081,0.86,0.9961890884635862,0.86,0.9974920839521394,0.86,0.9980244907109032,0.86,0.8849345104352808,0.86
0.9771825257695814,0.861,0.9962871633928321,0.861,0.9975621374730294,0.861,0.9980525121192592,0.861,0.8877173424300824,0.861
0.977224598555501,0.862,0.9963291955053661,0.862,0.9975761481772074,0.862,0.9980525121192592,0.862,0.8880534357388359,0.862
0.9772386228174742,0.863,0.9963432062095441,0.863,0.9975901588813854,0.863,0.9980525121192592,0.863,0.8880534357388359,0.863
0.9772386228174742,0.864,0.9963573700211553,0.864,0.9976041695855634,0.864,0.998150587048505,0.864,0.8881040007146802,0.864
0.9772386228174742,0.865,0.996525345363858,0.865,0.9976181802897414,0.865,0.998178608456861,0.865,0.8882886250719695,0.865
0.9775050837949653,0.866,0.996539356068036,0.866,0.9976321909939193,0.866,0.998178608456861,0.866,0.8893194195154256,0.866
0.9779678844400813,0.867,0.996567377476392,0.867,0.9976602124022753,0.867,0.998178608456861,0.867,0.8897339823235721,0.867
0.9783047709870137,0.868,0.996609409588926,0.868,0.9976742231064534,0.868,0.998206629865217,0.868,0.8901178478204603,0.868
0.978669097538742,0.869,0.996637430997282,0.869,0.9977722980356992,0.869,0.998234651273573,0.869,0.8918678153259996,0.869
0.978669097538742,0.87,0.996637430997282,0.87,0.9977722980356992,0.87,0.998248661977751,0.87,0.8921753277980701,0.87
0.9792440922796438,0.871,0.9968195701515958,0.871,0.9977863087398773,0.871,0.9982906940902849,0.871,0.8928919898987204,0.871
0.9794404319472688,0.872,0.9968195701515958,0.872,0.9979124050774792,0.872,0.9982906940902849,0.872,0.8931093746630312,0.872
0.9797770142346259,0.873,0.9968195701515958,0.873,0.9979824585983692,0.873,0.998332726202819,0.873,0.8943419863572786,0.873
0.980744958348526,0.874,0.9968195701515958,0.874,0.9979824585983692,0.874,0.9983887915936953,0.874,0.8945528858494743,0.874
0.9807732761159493,0.875,0.9968195701515958,0.875,0.9979964693025472,0.875,0.998430801132065,0.875,0.8950931283053617,0.875
0.9809971250262955,0.876,0.9969316557850197,0.876,0.9980104800067251,0.876,0.998430801132065,0.876,0.8956956562226427,0.876
0.9810251735502419,0.877,0.9969596771933757,0.877,0.9980244907109032,0.877,0.9984448118362429,0.877,0.89619509191501,0.877
0.9811934646939204,0.878,0.9969876986017318,0.878,0.9980244907109032,0.878,0.9984588225404208,0.878,0.8965868453615078,0.878
0.9811934646939204,0.879,0.9970157200100878,0.879,0.9980525121192592,0.879,0.9984728332445989,0.879,0.8966546018637143,0.879
0.9812778728297759,0.88,0.9970717628267997,0.88,0.9981085549359711,0.88,0.9984728332445989,0.88,0.8972547837478081,0.88
0.98133396909096,0.881,0.9971278458844133,0.881,0.9981365763443271,0.881,0.9985008546529549,0.881,0.8973575266704816,0.881
0.9814038286235187,0.882,0.9971418163476896,0.882,0.998178608456861,0.882,0.9985428867654889,0.882,0.8976423300495009,0.882
0.9814038286235187,0.883,0.9972819233894695,0.883,0.998178608456861,0.883,0.9985989295822008,0.883,0.8979688884205214,0.883
0.9815019984573312,0.884,0.9972959340936476,0.884,0.998178608456861,0.884,0.9985989295822008,0.884,0.8982944411070702,0.884
0.9815440712432508,0.885,0.9972959340936476,0.885,0.998178608456861,0.885,0.9985989295822008,0.885,0.8985023272881172,0.885
0.9815440712432508,0.886,0.9973239555020035,0.886,0.998234651273573,0.886,0.9986829938072688,0.886,0.89904429329817,0.886
0.9815440712432508,0.887,0.997338003502627,0.887,0.9982906940902849,0.887,0.9986970045114467,0.887,0.900123028860057,0.887
0.9815440712432508,0.888,0.9973659876145375,0.888,0.9982906940902849,0.888,0.9987250259198027,0.888,0.900386273880627,0.888
0.9818806535306079,0.889,0.9973660245183887,0.889,0.998332726202819,0.889,0.9987530473281587,0.889,0.9004663208749972,0.889
0.9822034611393151,0.89,0.9974080197270715,0.89,0.9983607705779335,0.89,0.9988231008490487,0.89,0.9008019559129563,0.89
0.9825678423672954,0.891,0.9974360411354275,0.891,0.9984027797237089,0.891,0.9988371115532266,0.891,0.9008250306070331,0.891
0.9827922305588669,0.892,0.9974920839521394,0.892,0.998430801132065,0.892,0.9988371115532266,0.892,0.9010027529044451,0.892
0.9834235548200713,0.893,0.9975621374730294,0.893,0.9984588225404208,0.893,0.9988511222574047,0.893,0.9010631824757357,0.893
0.9836897833251526,0.894,0.9975901588813854,0.894,0.9984728332445989,0.894,0.9988791593695271,0.894,0.9014470641666525,0.894
0.9837599046350186,0.895,0.9976462016980974,0.895,0.9984728332445989,0.895,0.9989071650741166,0.895,0.9015796245633174,0.895
0.9838445033446926,0.896,0.9976742231064534,0.896,0.9985008546529549,0.896,0.9989211757782946,0.896,0.9035217636330077,0.896
0.9844611177336793,0.897,0.9977022445148093,0.897,0.9985989295822008,0.897,0.9989211757782946,0.897,0.9041861571608247,0.897
0.9845172147815722,0.898,0.9977302659231653,0.898,0.9985989295822008,0.898,0.9989211757782946,0.898,0.9042399650859042,0.898
0.9846995301872239,0.899,0.9977863087398773,0.899,0.9985989295822008,0.899,0.9989211908931699,0.899,0.9059856494499069,0.899
0.9847277928926037,0.9,0.9978703729649452,0.9,0.9986829938072688,0.9,0.9989632078908286,0.9,0.9082792275869813,0.9
0.9853306219760185,0.901,0.9979544371900132,0.901,0.9986829938072688,0.901,0.9989772185950065,0.901,0.9083824166840709,0.901
0.985358670499965,0.902,0.9979824585983692,0.902,0.9987250259198027,0.902,0.9989772185950065,0.902,0.9084194048051515,0.902
0.9855269616436435,0.903,0.9980104800067251,0.903,0.9987530473281587,0.903,0.9990052400033625,0.903,0.9089606619428794,0.903
0.9855690344295631,0.904,0.9980104800067251,0.904,0.9988231008490487,0.904,0.9990192507075406,0.904,0.9089737001578843,0.904
0.9857373255732417,0.905,0.9980104800067251,0.905,0.9988371115532266,0.905,0.9991033149326085,0.905,0.9091582998752766,0.905
0.9859617137648131,0.906,0.9980244907109032,0.906,0.9988371115532266,0.906,0.9991173256367865,0.906,0.9091582998752766,0.906
0.9865928055536077,0.907,0.9980525121192592,0.907,0.9988511222574047,0.907,0.9991313363409645,0.907,0.9093054532113908,0.907
0.9867049996493934,0.908,0.9981085549359711,0.908,0.9988791436657607,0.908,0.9991313363409645,0.908,0.9093596725717978,0.908
0.9867051860993464,0.909,0.998178608456861,0.909,0.9988791593695271,0.909,0.9991313363409645,0.909,0.9096467484091683,0.909
0.9867610966972863,0.91,0.998178608456861,0.91,0.9989071650741166,0.91,0.9991453470451425,0.91,0.9101792031686562,0.91
0.9870556061987238,0.911,0.998234651273573,0.911,0.9989211757782946,0.911,0.9991593577493205,0.911,0.9102775482893902,0.911
0.9879391347030363,0.912,0.998276683386107,0.912,0.9989211757782946,0.912,0.9991733684534985,0.912,0.9105480535673969,0.912
0.9881496648248395,0.913,0.9982906940902849,0.913,0.9989211908931699,0.913,0.9991733684534985,0.913,0.9105480535673969,0.913
0.9886405071102011,0.914,0.9983187154986409,0.914,0.9989632078908286,0.914,0.9992013898618545,0.914,0.9108350938443815,0.914
0.9888930960494762,0.915,0.9983467369069969,0.915,0.9989632078908286,0.915,0.9992574326785664,0.915,0.9112439833928199,0.915
0.9890331809384905,0.916,0.9983467369069969,0.916,0.9989772185950065,0.916,0.9992714433827444,0.916,0.9113559879608472,0.916
0.9899307211174375,0.917,0.9984728332445989,0.917,0.9990052400033625,0.917,0.9992714433827444,0.917,0.91136722740704,0.917
0.9902672986845427,0.918,0.9985709081738449,0.918,0.9990192507075406,0.918,0.9992994647911004,0.918,0.911369093918628,0.918
0.9906878900497861,0.919,0.9986269509905568,0.919,0.9991033149326085,0.919,0.9992994647911004,0.919,0.9120005963765615,0.919
0.9911647149568754,0.92,0.9986689831030907,0.92,0.9991173256367865,0.92,0.9993134754952784,0.92,0.914807981215188,0.92
0.9913470303625271,0.921,0.9986970045114467,0.921,0.9991313363409645,0.921,0.9993695183119904,0.921,0.914807981215188,0.921
0.9914311759343665,0.922,0.9987670753064799,0.922,0.9991313363409645,0.922,0.9994255611287023,0.922,0.9156075031074206,0.922
0.9915854428160717,0.923,0.9987950794406927,0.923,0.9991313363409645,0.923,0.9994675932412364,0.923,0.9177757286743446,0.923
0.9917818977365158,0.924,0.9988091068301226,0.924,0.9991453470451425,0.924,0.9994816039454143,0.924,0.9180643823948442,0.924
0.9918238552696165,0.925,0.9988231008490487,0.925,0.9991453470451425,0.925,0.9994816039454143,0.925,0.9182322290065559,0.925
0.9921043405090807,0.926,0.9988231008490487,0.926,0.9991593577493205,0.926,0.9994956146495922,0.926,0.9192197238330602,0.926
0.992118364771054,0.927,0.9988371115532266,0.927,0.9991733684534985,0.927,0.9994956146495922,0.927,0.9195175785562065,0.927
0.9922305588668396,0.928,0.9988511222574047,0.928,0.9992574326785664,0.928,0.9995096253537703,0.928,0.9195801657553521,0.928
0.9922726316527593,0.929,0.9988651329615826,0.929,0.9992714433827444,0.929,0.9995516574663043,0.929,0.9197757009098905,0.929
0.9927074860460551,0.93,0.9988651329615826,0.93,0.9992714433827444,0.93,0.9995516574663043,0.93,0.920891193939153,0.93
0.9929738447514199,0.931,0.9988791436657607,0.931,0.9992994647911004,0.931,0.9995656681704822,0.931,0.9217961323237768,0.931
0.9932683542528574,0.932,0.9988931543699386,0.932,0.9992994647911004,0.932,0.9995656681704822,0.932,0.9218437603779264,0.932
0.9934085968725895,0.933,0.9988931543699386,0.933,0.9993134754952784,0.933,0.9995656681704822,0.933,0.9225730116530197,0.933
0.9937592034219199,0.934,0.9988931543699386,0.934,0.9994255611287023,0.934,0.9995656742556918,0.934,0.922602382553537,0.934
0.9939274945655985,0.935,0.9988931543699386,0.935,0.9994675932412364,0.935,0.9995936895788382,0.935,0.9228763382233366,0.935
0.9941659070191431,0.936,0.9989071650741166,0.936,0.9994816039454143,0.936,0.9996217109871942,0.936,0.9229400190339576,0.936
0.9943201739008485,0.937,0.9989632078908286,0.937,0.9994816039454143,0.937,0.9996217162872154,0.937,0.9245667070502215,0.937
0.9943762709487414,0.938,0.9989912292991846,0.938,0.9994956146495922,0.938,0.9996357216913722,0.938,0.9270406212343446,0.938
0.994811023069911,0.939,0.9990192507075406,0.939,0.9994956146495922,0.939,0.9996637430997282,0.939,0.9283739373210662,0.939
0.994811023069911,0.94,0.9990332614117186,0.94,0.9995096253537703,0.94,0.9996637430997282,0.94,0.9283912858070458,0.94
0.994811023069911,0.941,0.9990893042284306,0.941,0.9995516574663043,0.941,0.9996637430997282,0.941,0.9290070344209782,0.941
0.9948250473318841,0.942,0.9991173256367865,0.942,0.9995516574663043,0.942,0.9996637430997282,0.942,0.9294065348586165,0.942
0.9954140663347592,0.943,0.9991593577493205,0.943,0.9995656681704822,0.943,0.9996777538039062,0.943,0.9295650282971288,0.943
0.995904972933554,0.944,0.9992013898618545,0.944,0.9995656681704822,0.944,0.9996917645080842,0.944,0.9297461542682935,0.944
0.9963536918869644,0.945,0.9992574326785664,0.945,0.9995656681704822,0.945,0.9996917645080842,0.945,0.9297630892387251,0.945
0.9967323469602413,0.946,0.9992574326785664,0.946,0.9995656742556918,0.946,0.9997337966206181,0.946,0.9316289992114254,0.946
0.9968726334389812,0.947,0.9992994647911004,0.947,0.9995936895788382,0.947,0.9997337966206181,0.947,0.9322513226259137,0.947
0.9969567351518126,0.948,0.9992994647911004,0.948,0.9996217109871942,0.948,0.9997618180289741,0.948,0.9333185440714308,0.948
0.996984783675759,0.949,0.9993134754952784,0.949,0.9996217109871942,0.949,0.9997758287331522,0.949,0.9334141394249238,0.949
0.9969988079377323,0.95,0.9994115504245243,0.95,0.9996217162872154,0.95,0.9997898394373301,0.95,0.9369563557735877,0.95
0.9970128321997055,0.951,0.9994255611287023,0.951,0.9996357216913722,0.951,0.9998178608456861,0.951,0.9383218392599414,0.951
0.9970268564616787,0.952,0.9994535825370583,0.952,0.9996637430997282,0.952,0.9998318715498641,0.952,0.9383316908092892,0.952
0.9970268564616787,0.953,0.9994675932412364,0.953,0.9996637430997282,0.953,0.9998458822540421,0.953,0.9390672641674658,0.953
0.9970268564616787,0.954,0.9994675932412364,0.954,0.9996637430997282,0.954,0.9998459038439986,0.954,0.9396183598911888,0.954
0.9970268564616787,0.955,0.9994816039454143,0.955,0.9996917645080842,0.955,0.9998598929582201,0.955,0.9396183598911888,0.955
0.9971390505574644,0.956,0.9995096322241681,0.956,0.9996917645080842,0.956,0.9998598929582201,0.956,0.9398051740346576,0.956
0.997307341701143,0.957,0.9995376467621263,0.957,0.9997197859164402,0.957,0.9998879143665761,0.957,0.9398421078471746,0.957
0.9973634387490359,0.958,0.9995516574663043,0.958,0.9997618180289741,0.958,0.99992994647911,0.958,0.9398421078471746,0.958
0.997377463011009,0.959,0.9995516574663043,0.959,0.9997758287331522,0.959,0.99992994647911,0.959,0.9398421078471746,0.959
0.997377463011009,0.96,0.9995516574663043,0.96,0.9997898394373301,0.96,0.99992994647911,0.96,0.9398421078471746,0.96
0.9974616085828484,0.961,0.9995516637478109,0.961,0.9998178608456861,0.961,0.999943957183288,0.961,0.9398587585515444,0.961
0.9975317298927144,0.962,0.9995656681704822,0.962,0.9998318715498641,0.962,0.999943957183288,0.962,0.9400985910247187,0.962
0.9978122151321787,0.963,0.9995796788746603,0.963,0.9998458822540421,0.963,0.999943957183288,0.963,0.9418734259945533,0.963
0.9978823364420447,0.964,0.9996217109871942,0.964,0.9998459038439986,0.964,0.9999439587536427,0.964,0.944577489583772,0.964
0.9980786761096697,0.965,0.9996497323955502,0.965,0.9998598929582201,0.965,0.999957967887466,0.965,0.9446263253440579,0.965
0.9980786761096697,0.966,0.9996497323955502,0.966,0.9998598929582201,0.966,0.9999579684763573,0.966,0.9446561224392346,0.966
0.9982890400392679,0.967,0.9996497323955502,0.967,0.9998879143665761,0.967,0.9999579684763573,0.967,0.9461699524065532,0.967
0.9984994039688662,0.968,0.9996637430997282,0.968,0.99992994647911,0.968,0.999971978591644,0.968,0.9461766468779155,0.968
0.9986817193745179,0.969,0.9996917645080842,0.969,0.99992994647911,0.969,0.999971978591644,0.969,0.9474082075974989,0.969
0.9988500105181964,0.97,0.9997197859164402,0.97,0.999943957183288,0.97,0.999971978591644,0.97,0.9480466252149602,0.97
0.9988920833041162,0.971,0.9997478073247962,0.971,0.999943957183288,0.971,0.999971978591644,0.971,0.948198620561492,0.971
0.9990743987097679,0.972,0.9997478073247962,0.972,0.999943957183288,0.972,0.999971978591644,0.972,0.948254454862692,0.972
0.9991585442816072,0.973,0.9997758287331522,0.973,0.9999439587536427,0.973,0.999971978591644,0.973,0.9482612562639129,0.973
0.9993408596872589,0.974,0.9998038501415081,0.974,0.9999579684763573,0.974,0.999971978591644,0.974,0.9484280566716327,0.974
0.9994390295210714,0.975,0.9998178608456861,0.975,0.9999579684763573,0.975,0.999971978591644,0.975,0.949174697579274,0.975
0.9995091577146383,0.976,0.9998178608456861,0.976,0.999971978591644,0.976,0.999971978591644,0.976,0.9498868682531527,0.976
0.9995932964027768,0.977,0.9998318715498641,0.977,0.999971978591644,0.977,0.9999719789842382,0.977,0.9498952830363977,0.977
0.9996213449267233,0.978,0.9998459038439986,0.978,0.999971978591644,0.978,0.999985989295822,0.978,0.9499080207366136,0.978
0.9996213449267233,0.979,0.9998598929582201,0.979,0.999971978591644,0.979,0.999985989295822,0.979,0.950096487662475,0.979
0.9996213502370067,0.98,0.9998879143665761,0.98,0.999971978591644,0.98,0.999985989295822,0.98,0.9501462977488421,0.98
0.9996493934506696,0.981,0.99992994647911,0.981,0.999971978591644,0.981,0.999985989295822,0.981,0.9503611547144826,0.981
0.999677441974616,0.982,0.99992994647911,0.982,0.999971978591644,0.982,0.999985989295822,0.982,0.9503611547144826,0.982
0.9998457547500526,0.983,0.999943957183288,0.983,0.999971978591644,0.983,0.999985989295822,0.983,0.950376749164205,0.983
0.9998878059042143,0.984,0.999943957183288,0.984,0.999971978591644,0.984,0.999985989295822,0.984,0.9506085526044262,0.984
0.9999298786901339,0.985,0.999943957183288,0.985,0.9999719789842382,0.985,0.999985989295822,0.985,0.9517336914417752,0.985
0.9999439029521071,0.986,0.9999439587536427,0.986,0.999985989295822,0.986,0.999985989295822,0.986,0.9525253905714144,0.986
0.9999439029521071,0.987,0.9999579684763573,0.987,0.999985989295822,0.987,0.999985989295822,0.987,0.9542128472147263,0.987
0.9999439045255024,0.988,0.9999579684763573,0.988,0.999985989295822,0.988,0.999985989295822,0.988,0.9549375694845202,0.988
0.9999579278041119,0.989,0.999971978591644,0.989,0.999985989295822,0.989,0.999985989295822,0.989,0.9571319955838795,0.989
0.9999579278041119,0.99,0.999971978591644,0.99,0.999985989295822,0.99,0.999985989295822,0.99,0.9580365830966207,0.99
0.9999719514760536,0.991,0.999971978591644,0.991,0.999985989295822,0.991,0.999985989295822,0.991,0.9581469967026524,0.991
0.9999719514760536,0.992,0.999971978591644,0.992,0.999985989295822,0.992,0.999985989295822,0.992,0.9623788193229216,0.992
0.9999719514760536,0.993,0.999971978591644,0.993,0.999985989295822,0.993,0.999985989295822,0.993,0.9685808443797784,0.993
0.9999719514760536,0.994,0.9999719789842382,0.994,0.999985989295822,0.994,0.999985989295822,0.994,0.9732103122279316,0.994
0.9999719518694079,0.995,0.999985989295822,0.995,0.999985989295822,0.995,0.999985989295822,0.995,0.9806842755831574,0.995
0.9999859757380268,0.996,0.999985989295822,0.996,0.999985989295822,0.996,0.999985989295822,0.996,0.9822288782979064,0.996
0.9999859757380268,0.997,0.999985989295822,0.997,0.999985989295822,0.997,0.999985989295822,0.997,0.9847128643876463,0.997
0.9999859757380268,0.998,0.999985989295822,0.998,0.999985989295822,0.998,0.999985989295822,0.998,0.9857170257720238,0.998
0.9999859757380268,0.999,0.999985989295822,0.999,0.999985989295822,0.999,0.999985989295822,0.999,0.9857170257720238,0.999
0.9999859757380268,1.0,0.999985989295822,1.0,0.999985989295822,1.0,0.999985989295822,1.0,0.9873578214512484,1.0

